On the convergence of iterative solvers for polygonal discontinuous Galerkin discretizations

We study the convergence of iterative linear solvers for discontinuous Galerkin discretizations of systems of hyperbolic conservation laws with polygonal mesh elements compared with that of traditional triangular elements. We solve the semi-discrete system of equations by means of an implicit time discretization method, using iterative solvers such as the block Jacobi method and GMRES. We perform a von Neumann analysis to analytically study the convergence of the block Jacobi method for the two-dimensional advection equation on four classes of regular meshes: hexagonal, square, equilateral-triangular, and right-triangular. We find that hexagonal and square meshes give rise to smaller eigenvalues, and thus result in faster convergence of Jacobi's method. We perform numerical experiments with variable velocity fields, irregular, unstructured meshes, and the Euler equations of gas dynamics to confirm and extend these results. We additionally study the effect of polygonal meshes on the performance of block ILU(0) and Jacobi preconditioners for the GMRES method.

==> deg0.dat <==
#0   Hexagons               1.000000	1.000000	1.000000
#1   Squares                1.113651	1.136200	1.139385
#2   "RightTriangles"       1.113651	1.136200	1.139385
#3   "EquilateralTriangles" 1.182624	1.219028	1.224151

1   1.000000	1.128939	1.128939	1.207328
2   1.000000	1.133989	1.133989	1.215467
3   1.000000	1.136772	1.136772	1.219948



==> deg1.dat <==
# 0   Hexagons                1.334079	1.000000	1.000000
# 1   Squares                 1.000000	1.125083	1.138558
# 2   RightTriangles          1.070757	1.133678	1.139440
# 3   EquilateralTriangles    1.084744	1.208988	1.223460

1   1.000000	1.058098	1.084223	1.137267
2   1.000000	1.118222	1.132326	1.201638
3   1.000000	1.130101	1.137313	1.214376


==> deg2.dat <==
#0   Hexagons                1.003228	1.000000	1.000000
#1   Squares                 1.000000	1.127183	1.138520
#2   "Right Triangles"       1.033200	1.132343	1.139049
#3   "Equilateral Triangles" 1.090560	1.211237	1.223419

1   1.000000	1.095785	1.111863	1.177503
2   1.000000	1.118510	1.126951	1.201918
3   1.000000	1.129314	1.133634	1.213527




==> deg3.dat <==
# 0   Hexagons                1.071282	1.070507	1.063528
# 1   Squares                 1.000000	1.000000	1.000000
# 2   RightTriangles          1.002654	1.003270	1.000332
# 3   EquilateralTriangles    1.062290	1.074570	1.074570

1   1.077183	1.000000	1.010482	1.074570
2   1.070785	1.000000	1.005391	1.074570
3   1.066101	1.000000	1.002733	1.074570


==> etri.dat <==
# polygon number 0
0	0
0.2	0.34641
-0.2	0.34641
0	0

# polygon number 1
0	0
0.4	0
0.2	0.34641
0	0

# polygon number 2
0.4	0
0.6	0.34641
0.2	0.34641
0.4	0

# polygon number 3
0.4	0
0.8	0
0.6	0.34641
0.4	0

# polygon number 4
0.2	0.34641
0	0.69282
-0.2	0.34641
0.2	0.34641

# polygon number 5
0.2	0.34641
0.4	0.69282
0	0.69282
0.2	0.34641

# polygon number 6
0.6	0.34641
0.4	0.69282
0.2	0.34641
0.6	0.34641

# polygon number 7
0.6	0.34641
0.8	0.69282
0.4	0.69282
0.6	0.34641



==> etri.tikz <==
        \begin{tikzpicture}
        	\node at (1,0.5) {$K_j$};
			\node at (2,1) {$\widetilde{K_j}$};
            \draw [line width=0.5mm] (0,0) -- (2,0) -- (1,{sqrt(3)}) -- (0,0);
            \draw [line width=0.5mm] (2,0) -- (3,{sqrt(3)}) -- (1,{sqrt(3)}) -- (1,{sqrt(3)});
            
            \draw (1,{sqrt(3)}) -- (2, {2*sqrt(3)}) -- (3,{sqrt(3)});
            \draw (3,{sqrt(3)}) -- (4, 0) -- (2,0);
            \draw (0,0) -- (-1, {sqrt(3)}) -- (1,{sqrt(3)});
            \draw (0,0) -- (1, {-sqrt(3)}) -- (2,0);
        \end{tikzpicture}

==> fv.dat <==
0.	0.6202041028867288	0.	0.6031228471343089	0.	0.6824529734154524	0.	0.6666666666666671
0.05235987755982988	0.6268793175877574	0.07853981633974483	0.6203808088516056	0.039269908169872414	0.6822858092028142	0.05235987755982988	0.6729558805773234
0.10471975511965977	0.6327037407999635	0.15707963267948966	0.6348620127616679	0.07853981633974483	0.6817835176116278	0.10471975511965977	0.6784300040617574
0.15707963267948966	0.6377305296994331	0.23561944901923448	0.6469478779251447	0.11780972450961724	0.680943692817511	0.15707963267948966	0.6831443881160589
0.20943951023931953	0.6420042647154585	0.3141592653589793	0.6569347800379953	0.15707963267948966	0.6797622950459385	0.20943951023931953	0.6871451975073123
0.2617993877991494	0.6455619111856357	0.39269908169872414	0.6650529288040308	0.19634954084936207	0.6782336048165705	0.2617993877991494	0.6904705294984159
0.3141592653589793	0.6484335893115537	0.47123889803846897	0.6714798667981338	0.23561944901923448	0.6763501575531837	0.3141592653589793	0.6931513017433759
0.3665191429188092	0.6506431828249388	0.5497787143782138	0.6763501575531836	0.2748893571891069	0.6741026571735328	0.3665191429188092	0.6952119489304359
0.41887902047863906	0.6522088095053492	0.6283185307179586	0.6797622950459383	0.3141592653589793	0.6714798667981339	0.41887902047863906	0.6966709579416206
0.47123889803846897	0.6531431708664962	0.7068583470577035	0.6817835176116276	0.3534291735288517	0.6684684741766145	0.47123889803846897	0.6975412635866164
0.5235987755982988	0.6534537935444722	0.7853981633974483	0.6824529734154522	0.39269908169872414	0.6650529288040308	0.5235987755982988	0.6978305207480376
0.5759586531581287	0.6531431708664962	0.8639379797371932	0.6817835176116276	0.4319689898685966	0.6612152469618979	0.5759586531581287	0.6975412635866165
0.6283185307179586	0.6522088095053492	0.9424777960769379	0.6797622950459383	0.47123889803846897	0.6569347800379954	0.6283185307179586	0.6966709579416206
0.6806784082777886	0.650643182824939	1.0210176124166828	0.6763501575531836	0.5105088062083414	0.6521879404155111	0.6806784082777886	0.6952119489304359
0.7330382858376184	0.6484335893115538	1.0995574287564276	0.6714798667981338	0.5497787143782138	0.6469478779251446	0.7330382858376184	0.693151301743376
0.7853981633974483	0.6455619111856357	1.1780972450961724	0.6650529288040308	0.5890486225480862	0.6411840982583568	0.7853981633974483	0.6904705294984159
0.8377580409572781	0.6420042647154586	1.2566370614359172	0.6569347800379953	0.6283185307179586	0.6348620127616679	0.8377580409572781	0.6871451975073123
0.890117918517108	0.6377305296994331	1.335176877775662	0.6469478779251447	0.667588438887831	0.6279424065605405	0.890117918517108	0.6831443881160589
0.9424777960769379	0.6327037407999636	1.413716694115407	0.6348620127616679	0.7068583470577035	0.6203808088516058	0.9424777960769379	0.6784300040617575
0.9948376736367678	0.6268793175877573	1.4922565104551517	0.6203808088516056	0.7461282552275759	0.6121267452608415	0.9948376736367678	0.6729558805773234
1.0471975511965976	0.6202041028867287	1.5707963267948966	0.6031228471343089	0.7853981633974483	0.603122847134309	1.0471975511965976	0.6666666666666671

==> hex.dat <==
# polygon number 0
0	-0.0816497
0	0.0816497
-0.141421	0.163299
-0.282843	0.0816497
-0.282843	-0.0816497
-0.141421	-0.163299
0	-0.0816497

# polygon number 1
0.282843	-0.0816497
0.282843	0.0816497
0.141421	0.163299
0	0.0816497
0	-0.0816497
0.141421	-0.163299
0.282843	-0.0816497

# polygon number 2
0.565685	-0.0816497
0.565685	0.0816497
0.424264	0.163299
0.282843	0.0816497
0.282843	-0.0816497
0.424264	-0.163299
0.565685	-0.0816497

# polygon number 3
0.141421	0.163299
0.141421	0.326599
0	0.408248
-0.141421	0.326599
-0.141421	0.163299
0	0.0816497
0.141421	0.163299

# polygon number 4
0.424264	0.163299
0.424264	0.326599
0.282843	0.408248
0.141421	0.326599
0.141421	0.163299
0.282843	0.0816497
0.424264	0.163299

# polygon number 5
0.707107	0.163299
0.707107	0.326599
0.565685	0.408248
0.424264	0.326599
0.424264	0.163299
0.565685	0.0816497
0.707107	0.163299

# polygon number 6
0	0.408248
0	0.571548
-0.141421	0.653197
-0.282843	0.571548
-0.282843	0.408248
-0.141421	0.326599
0	0.408248

# polygon number 7
0.282843	0.408248
0.282843	0.571548
0.141421	0.653197
0	0.571548
0	0.408248
0.141421	0.326599
0.282843	0.408248

# polygon number 8
0.565685	0.408248
0.565685	0.571548
0.424264	0.653197
0.282843	0.571548
0.282843	0.408248
0.424264	0.326599
0.565685	0.408248

# polygon number 9
# 0.141421	0.653197
# 0.141421	0.816497
# 0	0.898146
# -0.141421	0.816497
# -0.141421	0.653197
# 0	0.571548
# 0.141421	0.653197
# 
# # polygon number 10
# 0.424264	0.653197
# 0.424264	0.816497
# 0.282843	0.898146
# 0.141421	0.816497
# 0.141421	0.653197
# 0.282843	0.571548
# 0.424264	0.653197
# 
# # polygon number 11
# 0.707107	0.653197
# 0.707107	0.816497
# 0.565685	0.898146
# 0.424264	0.816497
# 0.424264	0.653197
# 0.565685	0.571548
# 0.707107	0.653197



==> hex.tikz <==
\begin{tikzpicture}
          \tikzset{
            box/.style={
              regular polygon,
              regular polygon sides=6,
              minimum size=1.8cm,
            draw
            }
          }
        	
			\node at (0,1.75) {$K_j$};
			
        	\node [box] at (0,0) {};
        	\node [box, line width=0.5mm] at (0,{sqrt(3)}) {};
        	\node [box] at (0,{2*sqrt(3)}) {};
        	
        	\node [box] at ({1.5},{sqrt(3)/2}) {};
        	\node [box] at ({1.5},{1.5*sqrt(3)}) {};
        	
        	\node [box] at ({-1.5},{sqrt(3)/2}) {};
        	\node [box] at ({-1.5},{1.5*sqrt(3)}) {};
        \end{tikzpicture}


==> p0.dat <==
#0.1     0.653454        0.682453        0.682453        0.697831
#1       0.949638        0.955539        0.955539        0.958496
#10      0.994725        0.995369        0.995369        0.995689

#0.1     0.	0.0959695	0.0959695	0.146862
#1.0     0.	0.142179	0.142179	0.213425
#10      0.	0.149385	0.149385	0.223614

0.1     0.845576	0.941676	0.941676	1.
1.0     0.820326	0.932062	0.932062	1.
10      0.816856	0.930751	0.930751	1.


==> p1.dat <==
#0.1     0.70411     0.62624     0.64591     0.64956
#1       0.949       0.95454     0.95487     0.95762
#10      0.99472     0.99536     0.99536     0.99568

#0.1     0.263172	0.	0.0664774	0.0788131
#1.0     0.	0.130722	0.138509	0.203398
#10.0    0.	0.148148	0.148148	0.222222

0.1     1.	0.749582	0.802619	0.813101
1.0     0.827262	0.930759	0.937726	1.
10.0    0.817788	0.930885	0.930885	1.


==> p2.dat <==
#0.1     0.629528        0.630467        0.638961        0.654192
#1.0     0.948904        0.954536        0.954738        0.957623
#10      0.994716        0.995358        0.99536         0.995679

#0.1     0.	0.00271538	0.0272781	0.0713228
#1.0     0.	0.132902	0.137669	0.205748
#10.0    0.	0.148577	0.14904	0.222865

0.1     0.916958	0.919921	0.947406	1.
1.0     0.825606	0.930608	0.934859	1.
10.0    0.817356	0.930699	0.931101	1.


==> p3.dat <==
#0.1     0.654617       0.635141        0.635905        0.652273
#1.0     0.957465       0.954536        0.95468         0.957623
#10      0.9948         0.995358        0.995359        0.995679

0.1     1.	0.933459	0.935938	0.991605
1.0     0.996204	0.930608	0.933635	1.
10.0    0.989671	0.930699	0.9309	1.


==> quad.dat <==
# polygon number 0
0	0
0.263215	0
0.263215	0.263215
0	0.263215
0	0

# polygon number 1
0.263215	0
0.52643	0
0.52643	0.263215
0.263215	0.263215
0.263215	0

# polygon number 2
0.52643	0
0.789644	0
0.789644	0.263215
0.52643	0.263215
0.52643	0

# polygon number 3
0	0.263215
0.263215	0.263215
0.263215	0.52643
0	0.52643
0	0.263215

# polygon number 4
0.263215	0.263215
0.52643	0.263215
0.52643	0.52643
0.263215	0.52643
0.263215	0.263215

# polygon number 5
0.52643	0.263215
0.789644	0.263215
0.789644	0.52643
0.52643	0.52643
0.52643	0.263215

# polygon number 6
0	0.52643
0.263215	0.52643
0.263215	0.789644
0	0.789644
0	0.52643

# polygon number 7
0.263215	0.52643
0.52643	0.52643
0.52643	0.789644
0.263215	0.789644
0.263215	0.52643

# polygon number 8
0.52643	0.52643
0.789644	0.52643
0.789644	0.789644
0.52643	0.789644
0.52643	0.52643



==> quad.tikz <==
\begin{tikzpicture}
\node at (2.3,2.3) {$K_j$};
\draw [line width=0.5mm] ({sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))}) --
    ({sqrt(4/sqrt(3))},{2*sqrt(4/sqrt(3))}) -- ({2*sqrt(4/sqrt(3))},
    {2*sqrt(4/sqrt(3))}) -- ({2*sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))})
    -- ({sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))});
\draw ({2*sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))}) --
    ({2*sqrt(4/sqrt(3))},{2*sqrt(4/sqrt(3))}) --
    ({3*sqrt(4/sqrt(3))}, {2*sqrt(4/sqrt(3))}) --
    ({3*sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))}) --
    ({2*sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))});
\draw ({sqrt(4/sqrt(3))},{2*sqrt(4/sqrt(3))}) --
    ({sqrt(4/sqrt(3))},{3*sqrt(4/sqrt(3))}) -- ({2*sqrt(4/sqrt(3))},
    {3*sqrt(4/sqrt(3))}) -- ({2*sqrt(4/sqrt(3))},{2*sqrt(4/sqrt(3))})
    -- ({sqrt(4/sqrt(3))},{2*sqrt(4/sqrt(3))});
\draw (0,{sqrt(4/sqrt(3))}) -- (0,{2*sqrt(4/sqrt(3))}) --
    ({sqrt(4/sqrt(3))}, {2*sqrt(4/sqrt(3))}) --
    ({sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))}) -- (0,{sqrt(4/sqrt(3))});
\draw ({sqrt(4/sqrt(3))},0) -- ({sqrt(4/sqrt(3))},{sqrt(4/sqrt(3))})
    -- ({2*sqrt(4/sqrt(3))}, {sqrt(4/sqrt(3))}) --
    ({2*sqrt(4/sqrt(3))},0) -- ({sqrt(4/sqrt(3))},0);
\end{tikzpicture}


==> randompoly.dat <==
# polygon number 0
0	0
0.0551796	0
0.0452242	0.0187501
3.46945e-18	0.0187501
0	0


# polygon number 1
0.0522002	0.0450272
0.041564	0.0641443
0	0.0641443
3.46945e-18	0.0187501
0.0452242	0.0187501
0.0522002	0.0450272


# polygon number 2
0.0603002	0.0978877
0.0411654	0.123589
-3.46945e-18	0.123589
0	0.0641443
0.041564	0.0641443
0.0603002	0.0978877


# polygon number 3
0.0598345	0.160077
0.0510208	0.177678
-6.93889e-18	0.177678
-3.46945e-18	0.123589
0.0411654	0.123589
0.0598345	0.160077


# polygon number 4
0.0553229	0.196787
0.0364625	0.224893
0	0.224893
-6.93889e-18	0.177678
0.0510208	0.177678
0.0553229	0.196787


# polygon number 5
0.0550796	0.254358
0.0448171	0.271897
0	0.271897
0	0.224893
0.0364625	0.224893
0.0550796	0.254358


# polygon number 6
0.0560535	0.309998
0.0524705	0.315825
1.04083e-17	0.315825
0	0.271897
0.0448171	0.271897
0.0560535	0.309998


# polygon number 7
0.05731	0.349553
0.0358798	0.371574
-6.93889e-18	0.371574
1.04083e-17	0.315825
0.0524705	0.315825
0.05731	0.349553


# polygon number 8
0.0535372	0.405523
0.0495886	0.429477
-3.46945e-18	0.429477
-6.93889e-18	0.371574
0.0358798	0.371574
0.0535372	0.405523


# polygon number 9
0.0581608	0.441223
0.0455476	0.482675
3.46945e-18	0.482675
-3.46945e-18	0.429477
0.0495886	0.429477
0.0581608	0.441223


# polygon number 10
0.0617366	0.504166
0.0535522	0.528977
3.46945e-18	0.528977
3.46945e-18	0.482675
0.0455476	0.482675
0.0617366	0.504166


# polygon number 11
0.0567575	0.54171
0.0387306	0.573786
0	0.573786
3.46945e-18	0.528977
0.0535522	0.528977
0.0567575	0.54171


# polygon number 12
0.0606026	0.606896
0.0458021	0.62938
0	0.62938
0	0.573786
0.0387306	0.573786
0.0606026	0.606896


# polygon number 13
0.056834	0.658281
0.050387	0.673319
-3.46945e-18	0.673319
0	0.62938
0.0458021	0.62938
0.056834	0.658281


# polygon number 14
0.0535408	0.697449
0.0456749	0.7136
0	0.7136
-3.46945e-18	0.673319
0.050387	0.673319
0.0535408	0.697449


# polygon number 15
0.0614521	0.747891
0.0388302	0.76979
3.46945e-18	0.76979
0	0.7136
0.0456749	0.7136
0.0614521	0.747891


# polygon number 16
0.0537946	0.810918
0.0471567	0.827511
-3.46945e-18	0.827511
3.46945e-18	0.76979
0.0388302	0.76979
0.0537946	0.810918


# polygon number 17
0.0561575	0.844033
0.0436474	0.870986
6.93889e-18	0.870986
-3.46945e-18	0.827511
0.0471567	0.827511
0.0561575	0.844033


# polygon number 18
0.0519248	0.898127
0.0378036	0.918846
-3.46945e-18	0.918846
6.93889e-18	0.870986
0.0436474	0.870986
0.0519248	0.898127


# polygon number 19
0.0557148	0.946029
0.0383306	0.975
0	0.975
-3.46945e-18	0.918846
0.0378036	0.918846
0.0557148	0.946029


# polygon number 20
0.0533321	1
0	1
0	0.975
0.0383306	0.975
0.0533321	1


# polygon number 21
0.0452242	0.0187501
0.0551796	0
0.0924306	-3.46945e-18
0.108481	0.033755
0.102853	0.0439258
0.0522002	0.0450272
0.0452242	0.0187501


# polygon number 22
0.041564	0.0641443
0.0522002	0.0450272
0.102853	0.0439258
0.104919	0.0743593
0.0964643	0.0955205
0.0603002	0.0978877
0.041564	0.0641443


# polygon number 23
0.0411654	0.123589
0.0603002	0.0978877
0.0964643	0.0955205
0.111224	0.116538
0.0944339	0.156111
0.0598345	0.160077
0.0411654	0.123589


# polygon number 24
0.0510208	0.177678
0.0598345	0.160077
0.0944339	0.156111
0.112775	0.177593
0.10593	0.215298
0.100672	0.21821
0.0553229	0.196787
0.0510208	0.177678


# polygon number 25
0.0364625	0.224893
0.0553229	0.196787
0.100672	0.21821
0.0867395	0.249535
0.0550796	0.254358
0.0364625	0.224893


# polygon number 26
0.0448171	0.271897
0.0550796	0.254358
0.0867395	0.249535
0.105409	0.279313
0.10203	0.298897
0.0560535	0.309998
0.0448171	0.271897


# polygon number 27
0.0524705	0.315825
0.0560535	0.309998
0.10203	0.298897
0.110895	0.310112
0.0986139	0.362536
0.05731	0.349553
0.0524705	0.315825


# polygon number 28
0.0986139	0.362536
0.101382	0.366207
0.0938286	0.390676
0.0535372	0.405523
0.0358798	0.371574
0.05731	0.349553
0.0986139	0.362536


# polygon number 29
0.0535372	0.405523
0.0938286	0.390676
0.110717	0.42991
0.097107	0.44299
0.0581608	0.441223
0.0495886	0.429477
0.0535372	0.405523


# polygon number 30
0.106543	0.486184
0.100508	0.498444
0.0617366	0.504166
0.0455476	0.482675
0.0581608	0.441223
0.097107	0.44299
0.106543	0.486184


# polygon number 31
0.104635	0.56385
0.0567575	0.54171
0.0535522	0.528977
0.0617366	0.504166
0.100508	0.498444
0.112485	0.516521
0.104635	0.56385


# polygon number 32
0.0606026	0.606896
0.0387306	0.573786
0.0567575	0.54171
0.104635	0.56385
0.109583	0.573309
0.0946696	0.600705
0.0606026	0.606896


# polygon number 33
0.056834	0.658281
0.0458021	0.62938
0.0606026	0.606896
0.0946696	0.600705
0.0999344	0.609847
0.0944189	0.659791
0.056834	0.658281


# polygon number 34
0.056834	0.658281
0.0944189	0.659791
0.113699	0.675949
0.104307	0.698214
0.0535408	0.697449
0.050387	0.673319
0.056834	0.658281


# polygon number 35
0.0535408	0.697449
0.104307	0.698214
0.10932	0.727395
0.0913366	0.751705
0.0614521	0.747891
0.0456749	0.7136
0.0535408	0.697449


# polygon number 36
0.0614521	0.747891
0.0913366	0.751705
0.107194	0.782828
0.1034	0.795132
0.0537946	0.810918
0.0388302	0.76979
0.0614521	0.747891


# polygon number 37
0.0561575	0.844033
0.0471567	0.827511
0.0537946	0.810918
0.1034	0.795132
0.113758	0.827662
0.089102	0.852566
0.0561575	0.844033


# polygon number 38
0.0970046	0.879331
0.0906613	0.895509
0.0519248	0.898127
0.0436474	0.870986
0.0561575	0.844033
0.089102	0.852566
0.0970046	0.879331


# polygon number 39
0.0557148	0.946029
0.0378036	0.918846
0.0519248	0.898127
0.0906613	0.895509
0.104502	0.92397
0.0902537	0.949021
0.0557148	0.946029


# polygon number 40
0.0383306	0.975
0.0557148	0.946029
0.0902537	0.949021
0.101731	0.975956
0.0918148	1
0.0533321	1
0.0383306	0.975


# polygon number 41
0.0924306	-3.46945e-18
0.159454	0
0.148109	0.0267688
0.108481	0.033755
0.0924306	-3.46945e-18


# polygon number 42
0.102853	0.0439258
0.108481	0.033755
0.148109	0.0267688
0.164047	0.0488553
0.157203	0.074564
0.104919	0.0743593
0.102853	0.0439258


# polygon number 43
0.0964643	0.0955205
0.104919	0.0743593
0.157203	0.074564
0.163235	0.0925815
0.140363	0.121169
0.111224	0.116538
0.0964643	0.0955205


# polygon number 44
0.111224	0.116538
0.140363	0.121169
0.15778	0.147948
0.146753	0.168785
0.112775	0.177593
0.0944339	0.156111
0.111224	0.116538


# polygon number 45
0.146753	0.168785
0.161255	0.196264
0.137337	0.225703
0.10593	0.215298
0.112775	0.177593
0.146753	0.168785


# polygon number 46
0.151032	0.247404
0.146979	0.261568
0.105409	0.279313
0.0867395	0.249535
0.100672	0.21821
0.10593	0.215298
0.137337	0.225703
0.151032	0.247404


# polygon number 47
0.110895	0.310112
0.10203	0.298897
0.105409	0.279313
0.146979	0.261568
0.168676	0.29917
0.14079	0.316852
0.110895	0.310112


# polygon number 48
0.110895	0.310112
0.14079	0.316852
0.148393	0.359787
0.140902	0.370032
0.101382	0.366207
0.0986139	0.362536
0.110895	0.310112


# polygon number 49
0.0938286	0.390676
0.101382	0.366207
0.140902	0.370032
0.155595	0.408443
0.144064	0.426579
0.110717	0.42991
0.0938286	0.390676


# polygon number 50
0.110717	0.42991
0.144064	0.426579
0.157901	0.458609
0.15382	0.473646
0.106543	0.486184
0.097107	0.44299
0.110717	0.42991


# polygon number 51
0.166977	0.501839
0.155072	0.521341
0.112485	0.516521
0.100508	0.498444
0.106543	0.486184
0.15382	0.473646
0.166977	0.501839


# polygon number 52
0.112485	0.516521
0.155072	0.521341
0.15898	0.540459
0.134322	0.572706
0.109583	0.573309
0.104635	0.56385
0.112485	0.516521


# polygon number 53
0.0999344	0.609847
0.0946696	0.600705
0.109583	0.573309
0.134322	0.572706
0.164136	0.598345
0.138878	0.63318
0.0999344	0.609847


# polygon number 54
0.0944189	0.659791
0.0999344	0.609847
0.138878	0.63318
0.142189	0.650229
0.134093	0.669167
0.113699	0.675949
0.0944189	0.659791


# polygon number 55
0.15739	0.689677
0.149165	0.730105
0.10932	0.727395
0.104307	0.698214
0.113699	0.675949
0.134093	0.669167
0.15739	0.689677


# polygon number 56
0.0913366	0.751705
0.10932	0.727395
0.149165	0.730105
0.159158	0.740413
0.151745	0.777233
0.107194	0.782828
0.0913366	0.751705


# polygon number 57
0.1034	0.795132
0.107194	0.782828
0.151745	0.777233
0.17383	0.799472
0.137913	0.836219
0.113758	0.827662
0.1034	0.795132


# polygon number 58
0.137913	0.836219
0.145844	0.85296
0.142678	0.875535
0.0970046	0.879331
0.089102	0.852566
0.113758	0.827662
0.137913	0.836219


# polygon number 59
0.158318	0.902864
0.145924	0.920906
0.104502	0.92397
0.0906613	0.895509
0.0970046	0.879331
0.142678	0.875535
0.158318	0.902864


# polygon number 60
0.153997	0.949073
0.138448	0.974527
0.101731	0.975956
0.0902537	0.949021
0.104502	0.92397
0.145924	0.920906
0.153997	0.949073


# polygon number 61
0.154785	1
0.0918148	1
0.101731	0.975956
0.138448	0.974527
0.154785	1


# polygon number 62
0.159454	0
0.199781	0
0.211397	0.0213203
0.195535	0.0489289
0.164047	0.0488553
0.148109	0.0267688
0.159454	0


# polygon number 63
0.157203	0.074564
0.164047	0.0488553
0.195535	0.0489289
0.211294	0.0726722
0.189663	0.098645
0.163235	0.0925815
0.157203	0.074564


# polygon number 64
0.140363	0.121169
0.163235	0.0925815
0.189663	0.098645
0.204838	0.1328
0.197118	0.147037
0.15778	0.147948
0.140363	0.121169


# polygon number 65
0.15778	0.147948
0.197118	0.147037
0.209731	0.178603
0.199573	0.202605
0.161255	0.196264
0.146753	0.168785
0.15778	0.147948


# polygon number 66
0.203281	0.217379
0.189109	0.23938
0.151032	0.247404
0.137337	0.225703
0.161255	0.196264
0.199573	0.202605
0.203281	0.217379


# polygon number 67
0.151032	0.247404
0.189109	0.23938
0.205725	0.283218
0.186275	0.302749
0.168676	0.29917
0.146979	0.261568
0.151032	0.247404


# polygon number 68
0.195826	0.330451
0.193519	0.347661
0.148393	0.359787
0.14079	0.316852
0.168676	0.29917
0.186275	0.302749
0.195826	0.330451


# polygon number 69
0.206367	0.366726
0.192703	0.404614
0.155595	0.408443
0.140902	0.370032
0.148393	0.359787
0.193519	0.347661
0.206367	0.366726


# polygon number 70
0.157901	0.458609
0.144064	0.426579
0.155595	0.408443
0.192703	0.404614
0.212891	0.42524
0.206209	0.454306
0.157901	0.458609


# polygon number 71
0.15382	0.473646
0.157901	0.458609
0.206209	0.454306
0.210403	0.462268
0.192863	0.502448
0.166977	0.501839
0.15382	0.473646


# polygon number 72
0.15898	0.540459
0.155072	0.521341
0.166977	0.501839
0.192863	0.502448
0.212372	0.52012
0.19822	0.556547
0.15898	0.540459


# polygon number 73
0.134322	0.572706
0.15898	0.540459
0.19822	0.556547
0.20234	0.568393
0.190131	0.599183
0.164136	0.598345
0.134322	0.572706


# polygon number 74
0.138878	0.63318
0.164136	0.598345
0.190131	0.599183
0.205382	0.623394
0.198269	0.644355
0.142189	0.650229
0.138878	0.63318


# polygon number 75
0.134093	0.669167
0.142189	0.650229
0.198269	0.644355
0.202693	0.668186
0.192759	0.687093
0.15739	0.689677
0.134093	0.669167


# polygon number 76
0.204195	0.718321
0.190637	0.735817
0.159158	0.740413
0.149165	0.730105
0.15739	0.689677
0.192759	0.687093
0.204195	0.718321


# polygon number 77
0.159158	0.740413
0.190637	0.735817
0.207652	0.775672
0.195201	0.802922
0.17383	0.799472
0.151745	0.777233
0.159158	0.740413


# polygon number 78
0.137913	0.836219
0.17383	0.799472
0.195201	0.802922
0.200448	0.810235
0.190184	0.850191
0.145844	0.85296
0.137913	0.836219


# polygon number 79
0.142678	0.875535
0.145844	0.85296
0.190184	0.850191
0.203093	0.881411
0.18809	0.899183
0.158318	0.902864
0.142678	0.875535


# polygon number 80
0.153997	0.949073
0.145924	0.920906
0.158318	0.902864
0.18809	0.899183
0.203344	0.927731
0.189874	0.960232
0.153997	0.949073


# polygon number 81
0.138448	0.974527
0.153997	0.949073
0.189874	0.960232
0.20179	0.983835
0.19588	1
0.154785	1
0.138448	0.974527


# polygon number 82
0.199781	0
0.256029	0
0.237983	0.0254597
0.211397	0.0213203
0.199781	0


# polygon number 83
0.195535	0.0489289
0.211397	0.0213203
0.237983	0.0254597
0.248436	0.045573
0.23471	0.0753328
0.211294	0.0726722
0.195535	0.0489289


# polygon number 84
0.189663	0.098645
0.211294	0.0726722
0.23471	0.0753328
0.248777	0.0955625
0.238032	0.1217
0.204838	0.1328
0.189663	0.098645


# polygon number 85
0.209731	0.178603
0.197118	0.147037
0.204838	0.1328
0.238032	0.1217
0.26095	0.1481
0.252995	0.17623
0.209731	0.178603


# polygon number 86
0.209731	0.178603
0.252995	0.17623
0.2663	0.192944
0.241418	0.233038
0.203281	0.217379
0.199573	0.202605
0.209731	0.178603


# polygon number 87
0.205725	0.283218
0.189109	0.23938
0.203281	0.217379
0.241418	0.233038
0.252176	0.254552
0.243902	0.279119
0.205725	0.283218


# polygon number 88
0.205725	0.283218
0.243902	0.279119
0.25942	0.303446
0.251154	0.322995
0.195826	0.330451
0.186275	0.302749
0.205725	0.283218


# polygon number 89
0.195826	0.330451
0.251154	0.322995
0.254113	0.352381
0.246102	0.368164
0.206367	0.366726
0.193519	0.347661
0.195826	0.330451


# polygon number 90
0.206367	0.366726
0.246102	0.368164
0.260905	0.399445
0.242618	0.418889
0.212891	0.42524
0.192703	0.404614
0.206367	0.366726


# polygon number 91
0.206209	0.454306
0.212891	0.42524
0.242618	0.418889
0.260688	0.460849
0.244801	0.478025
0.210403	0.462268
0.206209	0.454306


# polygon number 92
0.212372	0.52012
0.192863	0.502448
0.210403	0.462268
0.244801	0.478025
0.248156	0.506763
0.244042	0.513918
0.212372	0.52012


# polygon number 93
0.212372	0.52012
0.244042	0.513918
0.261107	0.555278
0.252295	0.567785
0.20234	0.568393
0.19822	0.556547
0.212372	0.52012


# polygon number 94
0.20234	0.568393
0.252295	0.567785
0.257992	0.60657
0.249793	0.620691
0.205382	0.623394
0.190131	0.599183
0.20234	0.568393


# polygon number 95
0.198269	0.644355
0.205382	0.623394
0.249793	0.620691
0.264263	0.647502
0.246094	0.676904
0.202693	0.668186
0.198269	0.644355


# polygon number 96
0.202693	0.668186
0.246094	0.676904
0.255864	0.70808
0.244867	0.72351
0.204195	0.718321
0.192759	0.687093
0.202693	0.668186


# polygon number 97
0.190637	0.735817
0.204195	0.718321
0.244867	0.72351
0.252386	0.75661
0.207652	0.775672
0.190637	0.735817


# polygon number 98
0.200448	0.810235
0.195201	0.802922
0.207652	0.775672
0.252386	0.75661
0.257448	0.760716
0.264679	0.806953
0.2469	0.82495
0.200448	0.810235


# polygon number 99
0.250597	0.846167
0.239289	0.877559
0.203093	0.881411
0.190184	0.850191
0.200448	0.810235
0.2469	0.82495
0.250597	0.846167


# polygon number 100
0.203093	0.881411
0.239289	0.877559
0.252067	0.89395
0.238631	0.934075
0.203344	0.927731
0.18809	0.899183
0.203093	0.881411


# polygon number 101
0.203344	0.927731
0.238631	0.934075
0.248295	0.953414
0.241538	0.968841
0.20179	0.983835
0.189874	0.960232
0.203344	0.927731


# polygon number 102
0.20179	0.983835
0.241538	0.968841
0.261925	1
0.19588	1
0.20179	0.983835


# polygon number 103
0.248436	0.045573
0.237983	0.0254597
0.256029	0
0.29083	-3.46945e-18
0.302255	0.028387
0.291856	0.0461244
0.248436	0.045573


# polygon number 104
0.23471	0.0753328
0.248436	0.045573
0.291856	0.0461244
0.297137	0.0899278
0.296174	0.0916472
0.248777	0.0955625
0.23471	0.0753328


# polygon number 105
0.305395	0.129602
0.302128	0.135766
0.26095	0.1481
0.238032	0.1217
0.248777	0.0955625
0.296174	0.0916472
0.305395	0.129602


# polygon number 106
0.252995	0.17623
0.26095	0.1481
0.302128	0.135766
0.311256	0.179669
0.296131	0.19852
0.2663	0.192944
0.252995	0.17623


# polygon number 107
0.241418	0.233038
0.2663	0.192944
0.296131	0.19852
0.304328	0.224706
0.300147	0.243516
0.252176	0.254552
0.241418	0.233038


# polygon number 108
0.243902	0.279119
0.252176	0.254552
0.300147	0.243516
0.316434	0.267119
0.291558	0.305485
0.25942	0.303446
0.243902	0.279119


# polygon number 109
0.251154	0.322995
0.25942	0.303446
0.291558	0.305485
0.305473	0.323407
0.303667	0.351303
0.254113	0.352381
0.251154	0.322995


# polygon number 110
0.246102	0.368164
0.254113	0.352381
0.303667	0.351303
0.313745	0.369124
0.291223	0.404279
0.260905	0.399445
0.246102	0.368164


# polygon number 111
0.242618	0.418889
0.260905	0.399445
0.291223	0.404279
0.30197	0.422576
0.288019	0.457753
0.260688	0.460849
0.242618	0.418889


# polygon number 112
0.244801	0.478025
0.260688	0.460849
0.288019	0.457753
0.308424	0.48767
0.301865	0.502547
0.248156	0.506763
0.244801	0.478025


# polygon number 113
0.261107	0.555278
0.244042	0.513918
0.248156	0.506763
0.301865	0.502547
0.309452	0.531711
0.294257	0.553048
0.261107	0.555278


# polygon number 114
0.252295	0.567785
0.261107	0.555278
0.294257	0.553048
0.305061	0.573876
0.299798	0.6016
0.257992	0.60657
0.252295	0.567785


# polygon number 115
0.249793	0.620691
0.257992	0.60657
0.299798	0.6016
0.321952	0.6267
0.289602	0.65348
0.264263	0.647502
0.249793	0.620691


# polygon number 116
0.264263	0.647502
0.289602	0.65348
0.299849	0.681769
0.290137	0.704177
0.255864	0.70808
0.246094	0.676904
0.264263	0.647502


# polygon number 117
0.244867	0.72351
0.255864	0.70808
0.290137	0.704177
0.31115	0.728971
0.30346	0.753409
0.257448	0.760716
0.252386	0.75661
0.244867	0.72351


# polygon number 118
0.257448	0.760716
0.30346	0.753409
0.314655	0.771267
0.295937	0.808839
0.264679	0.806953
0.257448	0.760716


# polygon number 119
0.2469	0.82495
0.264679	0.806953
0.295937	0.808839
0.313591	0.827677
0.297036	0.857085
0.250597	0.846167
0.2469	0.82495


# polygon number 120
0.239289	0.877559
0.250597	0.846167
0.297036	0.857085
0.304779	0.886407
0.298556	0.903017
0.252067	0.89395
0.239289	0.877559


# polygon number 121
0.238631	0.934075
0.252067	0.89395
0.298556	0.903017
0.302821	0.912494
0.285983	0.947519
0.248295	0.953414
0.238631	0.934075


# polygon number 122
0.241538	0.968841
0.248295	0.953414
0.285983	0.947519
0.304255	0.979303
0.294917	1
0.261925	1
0.241538	0.968841


# polygon number 123
0.29083	-3.46945e-18
0.358542	0
0.343462	0.0307568
0.302255	0.028387
0.29083	-3.46945e-18


# polygon number 124
0.343462	0.0307568
0.345194	0.033495
0.341527	0.0796465
0.297137	0.0899278
0.291856	0.0461244
0.302255	0.028387
0.343462	0.0307568


# polygon number 125
0.296174	0.0916472
0.297137	0.0899278
0.341527	0.0796465
0.369251	0.0977904
0.35051	0.131159
0.305395	0.129602
0.296174	0.0916472


# polygon number 126
0.302128	0.135766
0.305395	0.129602
0.35051	0.131159
0.358496	0.147488
0.346099	0.180702
0.311256	0.179669
0.302128	0.135766


# polygon number 127
0.363283	0.201461
0.354351	0.219206
0.304328	0.224706
0.296131	0.19852
0.311256	0.179669
0.346099	0.180702
0.363283	0.201461


# polygon number 128
0.300147	0.243516
0.304328	0.224706
0.354351	0.219206
0.36027	0.250766
0.347171	0.272304
0.316434	0.267119
0.300147	0.243516


# polygon number 129
0.36194	0.298861
0.353563	0.315598
0.305473	0.323407
0.291558	0.305485
0.316434	0.267119
0.347171	0.272304
0.36194	0.298861


# polygon number 130
0.313745	0.369124
0.303667	0.351303
0.305473	0.323407
0.353563	0.315598
0.357452	0.338687
0.334263	0.369512
0.313745	0.369124


# polygon number 131
0.30197	0.422576
0.291223	0.404279
0.313745	0.369124
0.334263	0.369512
0.364067	0.399735
0.343466	0.431433
0.30197	0.422576


# polygon number 132
0.288019	0.457753
0.30197	0.422576
0.343466	0.431433
0.34762	0.442429
0.338003	0.47885
0.308424	0.48767
0.288019	0.457753


# polygon number 133
0.309452	0.531711
0.301865	0.502547
0.308424	0.48767
0.338003	0.47885
0.355333	0.492566
0.350386	0.538389
0.309452	0.531711


# polygon number 134
0.294257	0.553048
0.309452	0.531711
0.350386	0.538389
0.364906	0.553198
0.354143	0.577554
0.305061	0.573876
0.294257	0.553048


# polygon number 135
0.299798	0.6016
0.305061	0.573876
0.354143	0.577554
0.355355	0.593728
0.332107	0.627537
0.321952	0.6267
0.299798	0.6016


# polygon number 136
0.350496	0.651147
0.341055	0.678935
0.299849	0.681769
0.289602	0.65348
0.321952	0.6267
0.332107	0.627537
0.350496	0.651147


# polygon number 137
0.299849	0.681769
0.341055	0.678935
0.353427	0.711239
0.349525	0.718475
0.31115	0.728971
0.290137	0.704177
0.299849	0.681769


# polygon number 138
0.30346	0.753409
0.31115	0.728971
0.349525	0.718475
0.36096	0.74796
0.342038	0.777155
0.314655	0.771267
0.30346	0.753409


# polygon number 139
0.295937	0.808839
0.314655	0.771267
0.342038	0.777155
0.350843	0.792862
0.333415	0.828534
0.313591	0.827677
0.295937	0.808839


# polygon number 140
0.297036	0.857085
0.313591	0.827677
0.333415	0.828534
0.355963	0.85155
0.35411	0.864146
0.304779	0.886407
0.297036	0.857085


# polygon number 141
0.298556	0.903017
0.304779	0.886407
0.35411	0.864146
0.368224	0.891609
0.347101	0.928854
0.302821	0.912494
0.298556	0.903017


# polygon number 142
0.285983	0.947519
0.302821	0.912494
0.347101	0.928854
0.35241	0.940125
0.336533	0.971607
0.304255	0.979303
0.285983	0.947519


# polygon number 143
0.294917	1
0.304255	0.979303
0.336533	0.971607
0.355387	1
0.294917	1


# polygon number 144
0.343462	0.0307568
0.358542	0
0.393166	-3.46945e-18
0.407165	0.0249438
0.388578	0.0512888
0.345194	0.033495
0.343462	0.0307568


# polygon number 145
0.341527	0.0796465
0.345194	0.033495
0.388578	0.0512888
0.393881	0.080171
0.381718	0.094524
0.369251	0.0977904
0.341527	0.0796465


# polygon number 146
0.35051	0.131159
0.369251	0.0977904
0.381718	0.094524
0.408862	0.13561
0.393815	0.154562
0.358496	0.147488
0.35051	0.131159


# polygon number 147
0.346099	0.180702
0.358496	0.147488
0.393815	0.154562
0.397558	0.175344
0.384667	0.199082
0.363283	0.201461
0.346099	0.180702


# polygon number 148
0.354351	0.219206
0.363283	0.201461
0.384667	0.199082
0.407899	0.221869
0.401108	0.246586
0.36027	0.250766
0.354351	0.219206


# polygon number 149
0.347171	0.272304
0.36027	0.250766
0.401108	0.246586
0.416593	0.274833
0.398217	0.298973
0.36194	0.298861
0.347171	0.272304


# polygon number 150
0.357452	0.338687
0.353563	0.315598
0.36194	0.298861
0.398217	0.298973
0.413959	0.329529
0.398035	0.360565
0.357452	0.338687


# polygon number 151
0.364067	0.399735
0.334263	0.369512
0.357452	0.338687
0.398035	0.360565
0.400605	0.377802
0.390404	0.39433
0.364067	0.399735


# polygon number 152
0.343466	0.431433
0.364067	0.399735
0.390404	0.39433
0.404966	0.420992
0.399567	0.457335
0.34762	0.442429
0.343466	0.431433


# polygon number 153
0.34762	0.442429
0.399567	0.457335
0.40245	0.463274
0.389915	0.48932
0.355333	0.492566
0.338003	0.47885
0.34762	0.442429


# polygon number 154
0.404826	0.523017
0.379161	0.550424
0.364906	0.553198
0.350386	0.538389
0.355333	0.492566
0.389915	0.48932
0.404826	0.523017


# polygon number 155
0.354143	0.577554
0.364906	0.553198
0.379161	0.550424
0.413211	0.582233
0.397179	0.613461
0.355355	0.593728
0.354143	0.577554


# polygon number 156
0.350496	0.651147
0.332107	0.627537
0.355355	0.593728
0.397179	0.613461
0.401723	0.629809
0.391142	0.650885
0.350496	0.651147


# polygon number 157
0.341055	0.678935
0.350496	0.651147
0.391142	0.650885
0.403153	0.675195
0.396367	0.700943
0.353427	0.711239
0.341055	0.678935


# polygon number 158
0.36096	0.74796
0.349525	0.718475
0.353427	0.711239
0.396367	0.700943
0.405537	0.713104
0.393627	0.757919
0.36096	0.74796


# polygon number 159
0.36096	0.74796
0.393627	0.757919
0.406004	0.776102
0.396233	0.799802
0.350843	0.792862
0.342038	0.777155
0.36096	0.74796


# polygon number 160
0.355963	0.85155
0.333415	0.828534
0.350843	0.792862
0.396233	0.799802
0.402532	0.825125
0.399058	0.830586
0.355963	0.85155


# polygon number 161
0.368224	0.891609
0.35411	0.864146
0.355963	0.85155
0.399058	0.830586
0.411031	0.880355
0.395449	0.893778
0.368224	0.891609


# polygon number 162
0.347101	0.928854
0.368224	0.891609
0.395449	0.893778
0.406596	0.926803
0.384577	0.949867
0.35241	0.940125
0.347101	0.928854


# polygon number 163
0.336533	0.971607
0.35241	0.940125
0.384577	0.949867
0.399269	0.979233
0.390587	1
0.355387	1
0.336533	0.971607


# polygon number 164
0.393166	-3.46945e-18
0.452897	0
0.438149	0.0282068
0.407165	0.0249438
0.393166	-3.46945e-18


# polygon number 165
0.438149	0.0282068
0.451078	0.0532644
0.439568	0.0805638
0.393881	0.080171
0.388578	0.0512888
0.407165	0.0249438
0.438149	0.0282068


# polygon number 166
0.381718	0.094524
0.393881	0.080171
0.439568	0.0805638
0.448124	0.0968484
0.437386	0.134297
0.408862	0.13561
0.381718	0.094524


# polygon number 167
0.397558	0.175344
0.393815	0.154562
0.408862	0.13561
0.437386	0.134297
0.448841	0.149022
0.443112	0.181031
0.397558	0.175344


# polygon number 168
0.384667	0.199082
0.397558	0.175344
0.443112	0.181031
0.449753	0.198656
0.442659	0.212538
0.407899	0.221869
0.384667	0.199082


# polygon number 169
0.416593	0.274833
0.401108	0.246586
0.407899	0.221869
0.442659	0.212538
0.45687	0.246407
0.437641	0.273473
0.416593	0.274833


# polygon number 170
0.398217	0.298973
0.416593	0.274833
0.437641	0.273473
0.455833	0.294117
0.44707	0.330221
0.413959	0.329529
0.398217	0.298973


# polygon number 171
0.398035	0.360565
0.413959	0.329529
0.44707	0.330221
0.460584	0.343726
0.449815	0.380782
0.400605	0.377802
0.398035	0.360565


# polygon number 172
0.400605	0.377802
0.449815	0.380782
0.461855	0.398119
0.449011	0.422111
0.404966	0.420992
0.390404	0.39433
0.400605	0.377802


# polygon number 173
0.399567	0.457335
0.404966	0.420992
0.449011	0.422111
0.455989	0.457272
0.446766	0.468979
0.40245	0.463274
0.399567	0.457335


# polygon number 174
0.40245	0.463274
0.446766	0.468979
0.454393	0.505732
0.438343	0.525746
0.404826	0.523017
0.389915	0.48932
0.40245	0.463274


# polygon number 175
0.449204	0.559453
0.439293	0.577065
0.413211	0.582233
0.379161	0.550424
0.404826	0.523017
0.438343	0.525746
0.449204	0.559453


# polygon number 176
0.397179	0.613461
0.413211	0.582233
0.439293	0.577065
0.453254	0.607546
0.445987	0.62828
0.401723	0.629809
0.397179	0.613461


# polygon number 177
0.391142	0.650885
0.401723	0.629809
0.445987	0.62828
0.458707	0.650722
0.445437	0.672457
0.403153	0.675195
0.391142	0.650885


# polygon number 178
0.396367	0.700943
0.403153	0.675195
0.445437	0.672457
0.45994	0.709326
0.450354	0.726482
0.405537	0.713104
0.396367	0.700943


# polygon number 179
0.405537	0.713104
0.450354	0.726482
0.453074	0.740778
0.443363	0.76496
0.406004	0.776102
0.393627	0.757919
0.405537	0.713104


# polygon number 180
0.406004	0.776102
0.443363	0.76496
0.463953	0.792876
0.444683	0.830618
0.402532	0.825125
0.396233	0.799802
0.406004	0.776102


# polygon number 181
0.459742	0.850958
0.449361	0.884204
0.448317	0.885018
0.411031	0.880355
0.399058	0.830586
0.402532	0.825125
0.444683	0.830618
0.459742	0.850958


# polygon number 182
0.411031	0.880355
0.448317	0.885018
0.441918	0.930427
0.406596	0.926803
0.395449	0.893778
0.411031	0.880355


# polygon number 183
0.384577	0.949867
0.406596	0.926803
0.441918	0.930427
0.453415	0.946986
0.444069	0.970425
0.399269	0.979233
0.384577	0.949867


# polygon number 184
0.399269	0.979233
0.444069	0.970425
0.458056	1
0.390587	1
0.399269	0.979233


# polygon number 185
0.452897	0
0.492619	3.46945e-18
0.505238	0.0282091
0.489867	0.0494127
0.451078	0.0532644
0.438149	0.0282068
0.452897	0


# polygon number 186
0.451078	0.0532644
0.489867	0.0494127
0.503875	0.0859535
0.490409	0.102797
0.448124	0.0968484
0.439568	0.0805638
0.451078	0.0532644


# polygon number 187
0.448124	0.0968484
0.490409	0.102797
0.499295	0.141135
0.496637	0.145715
0.448841	0.149022
0.437386	0.134297
0.448124	0.0968484


# polygon number 188
0.448841	0.149022
0.496637	0.145715
0.504658	0.180788
0.49751	0.19675
0.449753	0.198656
0.443112	0.181031
0.448841	0.149022


# polygon number 189
0.442659	0.212538
0.449753	0.198656
0.49751	0.19675
0.502821	0.209295
0.489038	0.249666
0.45687	0.246407
0.442659	0.212538


# polygon number 190
0.437641	0.273473
0.45687	0.246407
0.489038	0.249666
0.507339	0.274877
0.498117	0.291855
0.455833	0.294117
0.437641	0.273473


# polygon number 191
0.503375	0.324964
0.494771	0.33898
0.460584	0.343726
0.44707	0.330221
0.455833	0.294117
0.498117	0.291855
0.503375	0.324964


# polygon number 192
0.461855	0.398119
0.449815	0.380782
0.460584	0.343726
0.494771	0.33898
0.512661	0.380803
0.499881	0.400597
0.461855	0.398119


# polygon number 193
0.508332	0.423247
0.490706	0.453773
0.455989	0.457272
0.449011	0.422111
0.461855	0.398119
0.499881	0.400597
0.508332	0.423247


# polygon number 194
0.454393	0.505732
0.446766	0.468979
0.455989	0.457272
0.490706	0.453773
0.508148	0.480094
0.487295	0.509594
0.454393	0.505732


# polygon number 195
0.454393	0.505732
0.487295	0.509594
0.49973	0.527454
0.498777	0.560034
0.495461	0.562678
0.449204	0.559453
0.438343	0.525746
0.454393	0.505732


# polygon number 196
0.449204	0.559453
0.495461	0.562678
0.492438	0.602505
0.453254	0.607546
0.439293	0.577065
0.449204	0.559453


# polygon number 197
0.445987	0.62828
0.453254	0.607546
0.492438	0.602505
0.513182	0.627237
0.496952	0.652726
0.458707	0.650722
0.445987	0.62828


# polygon number 198
0.445437	0.672457
0.458707	0.650722
0.496952	0.652726
0.505285	0.678903
0.494619	0.698897
0.45994	0.709326
0.445437	0.672457


# polygon number 199
0.45994	0.709326
0.494619	0.698897
0.509363	0.723786
0.502562	0.750915
0.453074	0.740778
0.450354	0.726482
0.45994	0.709326


# polygon number 200
0.453074	0.740778
0.502562	0.750915
0.512387	0.767358
0.486121	0.794174
0.463953	0.792876
0.443363	0.76496
0.453074	0.740778


# polygon number 201
0.459742	0.850958
0.444683	0.830618
0.463953	0.792876
0.486121	0.794174
0.504415	0.82798
0.492281	0.846664
0.459742	0.850958


# polygon number 202
0.449361	0.884204
0.459742	0.850958
0.492281	0.846664
0.50815	0.871965
0.495122	0.901226
0.449361	0.884204


# polygon number 203
0.441918	0.930427
0.448317	0.885018
0.449361	0.884204
0.495122	0.901226
0.503635	0.92372
0.492621	0.941168
0.453415	0.946986
0.441918	0.930427


# polygon number 204
0.444069	0.970425
0.453415	0.946986
0.492621	0.941168
0.509826	0.975302
0.497575	1
0.458056	1
0.444069	0.970425


# polygon number 205
0.492619	3.46945e-18
0.558972	0
0.543867	0.0326748
0.505238	0.0282091
0.492619	3.46945e-18


# polygon number 206
0.489867	0.0494127
0.505238	0.0282091
0.543867	0.0326748
0.551328	0.0455288
0.538761	0.0862914
0.503875	0.0859535
0.489867	0.0494127


# polygon number 207
0.503875	0.0859535
0.538761	0.0862914
0.552057	0.105181
0.541783	0.130993
0.499295	0.141135
0.490409	0.102797
0.503875	0.0859535


# polygon number 208
0.504658	0.180788
0.496637	0.145715
0.499295	0.141135
0.541783	0.130993
0.55699	0.155812
0.545605	0.177661
0.504658	0.180788


# polygon number 209
0.502821	0.209295
0.49751	0.19675
0.504658	0.180788
0.545605	0.177661
0.554064	0.19407
0.540687	0.225162
0.502821	0.209295


# polygon number 210
0.502821	0.209295
0.540687	0.225162
0.553378	0.249512
0.543006	0.267609
0.507339	0.274877
0.489038	0.249666
0.502821	0.209295


# polygon number 211
0.543006	0.267609
0.555502	0.289399
0.540904	0.327685
0.503375	0.324964
0.498117	0.291855
0.507339	0.274877
0.543006	0.267609


# polygon number 212
0.494771	0.33898
0.503375	0.324964
0.540904	0.327685
0.552604	0.341856
0.538812	0.376181
0.512661	0.380803
0.494771	0.33898


# polygon number 213
0.541095	0.435247
0.508332	0.423247
0.499881	0.400597
0.512661	0.380803
0.538812	0.376181
0.569295	0.397374
0.541095	0.435247


# polygon number 214
0.490706	0.453773
0.508332	0.423247
0.541095	0.435247
0.548405	0.45042
0.543315	0.481945
0.508148	0.480094
0.490706	0.453773


# polygon number 215
0.487295	0.509594
0.508148	0.480094
0.543315	0.481945
0.552396	0.494243
0.546051	0.515432
0.49973	0.527454
0.487295	0.509594


# polygon number 216
0.49973	0.527454
0.546051	0.515432
0.554232	0.545702
0.536475	0.566074
0.498777	0.560034
0.49973	0.527454


# polygon number 217
0.498777	0.560034
0.536475	0.566074
0.549248	0.606148
0.542646	0.620768
0.513182	0.627237
0.492438	0.602505
0.495461	0.562678
0.498777	0.560034


# polygon number 218
0.513182	0.627237
0.542646	0.620768
0.564183	0.648075
0.547103	0.686765
0.505285	0.678903
0.496952	0.652726
0.513182	0.627237


# polygon number 219
0.494619	0.698897
0.505285	0.678903
0.547103	0.686765
0.554746	0.702336
0.546313	0.719434
0.509363	0.723786
0.494619	0.698897


# polygon number 220
0.512387	0.767358
0.502562	0.750915
0.509363	0.723786
0.546313	0.719434
0.553643	0.758802
0.546795	0.774452
0.512387	0.767358


# polygon number 221
0.486121	0.794174
0.512387	0.767358
0.546795	0.774452
0.552675	0.786204
0.532976	0.823427
0.504415	0.82798
0.486121	0.794174


# polygon number 222
0.492281	0.846664
0.504415	0.82798
0.532976	0.823427
0.55266	0.855105
0.539109	0.872038
0.50815	0.871965
0.492281	0.846664


# polygon number 223
0.50815	0.871965
0.539109	0.872038
0.547302	0.909483
0.541657	0.919706
0.503635	0.92372
0.495122	0.901226
0.50815	0.871965


# polygon number 224
0.503635	0.92372
0.541657	0.919706
0.559392	0.949139
0.546272	0.974715
0.509826	0.975302
0.492621	0.941168
0.503635	0.92372


# polygon number 225
0.559461	1
0.497575	1
0.509826	0.975302
0.546272	0.974715
0.559461	1


# polygon number 226
0.558972	0
0.599445	3.46945e-18
0.612119	0.0257236
0.593592	0.0544233
0.551328	0.0455288
0.543867	0.0326748
0.558972	0


# polygon number 227
0.597356	0.0643043
0.586706	0.103787
0.552057	0.105181
0.538761	0.0862914
0.551328	0.0455288
0.593592	0.0544233
0.597356	0.0643043


# polygon number 228
0.541783	0.130993
0.552057	0.105181
0.586706	0.103787
0.608572	0.125287
0.588458	0.156851
0.55699	0.155812
0.541783	0.130993


# polygon number 229
0.545605	0.177661
0.55699	0.155812
0.588458	0.156851
0.599578	0.186152
0.595429	0.200522
0.554064	0.19407
0.545605	0.177661


# polygon number 230
0.540687	0.225162
0.554064	0.19407
0.595429	0.200522
0.600506	0.21989
0.583454	0.241464
0.553378	0.249512
0.540687	0.225162


# polygon number 231
0.583454	0.241464
0.611636	0.283121
0.59977	0.308167
0.555502	0.289399
0.543006	0.267609
0.553378	0.249512
0.583454	0.241464


# polygon number 232
0.540904	0.327685
0.555502	0.289399
0.59977	0.308167
0.602915	0.321817
0.595732	0.339408
0.552604	0.341856
0.540904	0.327685


# polygon number 233
0.552604	0.341856
0.595732	0.339408
0.605075	0.374463
0.585029	0.396563
0.569295	0.397374
0.538812	0.376181
0.552604	0.341856


# polygon number 234
0.569295	0.397374
0.585029	0.396563
0.598105	0.430791
0.594803	0.444098
0.548405	0.45042
0.541095	0.435247
0.569295	0.397374


# polygon number 235
0.543315	0.481945
0.548405	0.45042
0.594803	0.444098
0.609317	0.479451
0.599142	0.493423
0.552396	0.494243
0.543315	0.481945


# polygon number 236
0.546051	0.515432
0.552396	0.494243
0.599142	0.493423
0.607214	0.523225
0.596551	0.553566
0.554232	0.545702
0.546051	0.515432


# polygon number 237
0.554232	0.545702
0.596551	0.553566
0.604742	0.571356
0.595113	0.589109
0.549248	0.606148
0.536475	0.566074
0.554232	0.545702


# polygon number 238
0.542646	0.620768
0.549248	0.606148
0.595113	0.589109
0.608907	0.626872
0.595799	0.651432
0.564183	0.648075
0.542646	0.620768


# polygon number 239
0.564183	0.648075
0.595799	0.651432
0.603241	0.662283
0.591724	0.706929
0.554746	0.702336
0.547103	0.686765
0.564183	0.648075


# polygon number 240
0.553643	0.758802
0.546313	0.719434
0.554746	0.702336
0.591724	0.706929
0.601624	0.718813
0.597937	0.737699
0.553643	0.758802


# polygon number 241
0.552675	0.786204
0.546795	0.774452
0.553643	0.758802
0.597937	0.737699
0.612812	0.762286
0.583866	0.79857
0.552675	0.786204


# polygon number 242
0.532976	0.823427
0.552675	0.786204
0.583866	0.79857
0.600427	0.822009
0.586208	0.854703
0.55266	0.855105
0.532976	0.823427


# polygon number 243
0.539109	0.872038
0.55266	0.855105
0.586208	0.854703
0.59737	0.87604
0.595771	0.894818
0.547302	0.909483
0.539109	0.872038


# polygon number 244
0.541657	0.919706
0.547302	0.909483
0.595771	0.894818
0.609221	0.917643
0.591246	0.947841
0.559392	0.949139
0.541657	0.919706


# polygon number 245
0.546272	0.974715
0.559392	0.949139
0.591246	0.947841
0.60876	0.979352
0.599624	1
0.559461	1
0.546272	0.974715


# polygon number 246
0.599445	3.46945e-18
0.65731	0
0.637057	0.0280431
0.612119	0.0257236
0.599445	3.46945e-18


# polygon number 247
0.593592	0.0544233
0.612119	0.0257236
0.637057	0.0280431
0.657573	0.0556568
0.639056	0.077026
0.597356	0.0643043
0.593592	0.0544233


# polygon number 248
0.597356	0.0643043
0.639056	0.077026
0.640223	0.112769
0.634969	0.124696
0.608572	0.125287
0.586706	0.103787
0.597356	0.0643043


# polygon number 249
0.588458	0.156851
0.608572	0.125287
0.634969	0.124696
0.657296	0.151893
0.652067	0.16993
0.599578	0.186152
0.588458	0.156851


# polygon number 250
0.599578	0.186152
0.652067	0.16993
0.657622	0.19208
0.639012	0.228221
0.600506	0.21989
0.595429	0.200522
0.599578	0.186152


# polygon number 251
0.583454	0.241464
0.600506	0.21989
0.639012	0.228221
0.653076	0.251364
0.644353	0.269193
0.611636	0.283121
0.583454	0.241464


# polygon number 252
0.602915	0.321817
0.59977	0.308167
0.611636	0.283121
0.644353	0.269193
0.663842	0.307635
0.651779	0.324957
0.602915	0.321817


# polygon number 253
0.605075	0.374463
0.595732	0.339408
0.602915	0.321817
0.651779	0.324957
0.662128	0.356187
0.643621	0.382991
0.605075	0.374463


# polygon number 254
0.605075	0.374463
0.643621	0.382991
0.6445	0.38469
0.643232	0.42495
0.598105	0.430791
0.585029	0.396563
0.605075	0.374463


# polygon number 255
0.594803	0.444098
0.598105	0.430791
0.643232	0.42495
0.655567	0.443285
0.64189	0.473429
0.609317	0.479451
0.594803	0.444098


# polygon number 256
0.609317	0.479451
0.64189	0.473429
0.666027	0.498678
0.65194	0.527515
0.607214	0.523225
0.599142	0.493423
0.609317	0.479451


# polygon number 257
0.604742	0.571356
0.596551	0.553566
0.607214	0.523225
0.65194	0.527515
0.658125	0.546906
0.636252	0.575326
0.604742	0.571356


# polygon number 258
0.604742	0.571356
0.636252	0.575326
0.65428	0.599478
0.648907	0.621425
0.608907	0.626872
0.595113	0.589109
0.604742	0.571356


# polygon number 259
0.608907	0.626872
0.648907	0.621425
0.660306	0.643422
0.647402	0.673149
0.603241	0.662283
0.595799	0.651432
0.608907	0.626872


# polygon number 260
0.651585	0.684301
0.635219	0.713137
0.601624	0.718813
0.591724	0.706929
0.603241	0.662283
0.647402	0.673149
0.651585	0.684301


# polygon number 261
0.657378	0.747997
0.638429	0.767309
0.612812	0.762286
0.597937	0.737699
0.601624	0.718813
0.635219	0.713137
0.657378	0.747997


# polygon number 262
0.646212	0.811394
0.640615	0.818043
0.600427	0.822009
0.583866	0.79857
0.612812	0.762286
0.638429	0.767309
0.646212	0.811394


# polygon number 263
0.655029	0.863542
0.653893	0.866303
0.59737	0.87604
0.586208	0.854703
0.600427	0.822009
0.640615	0.818043
0.655029	0.863542


# polygon number 264
0.59737	0.87604
0.653893	0.866303
0.658873	0.890332
0.64331	0.922044
0.609221	0.917643
0.595771	0.894818
0.59737	0.87604


# polygon number 265
0.609221	0.917643
0.64331	0.922044
0.658663	0.945023
0.647875	0.970338
0.60876	0.979352
0.591246	0.947841
0.609221	0.917643


# polygon number 266
0.663605	1
0.599624	1
0.60876	0.979352
0.647875	0.970338
0.663605	1


# polygon number 267
0.637057	0.0280431
0.65731	0
0.689985	-3.46945e-18
0.697775	0.0184856
0.688614	0.0568365
0.657573	0.0556568
0.637057	0.0280431


# polygon number 268
0.657573	0.0556568
0.688614	0.0568365
0.701601	0.0731535
0.698591	0.0882721
0.640223	0.112769
0.639056	0.077026
0.657573	0.0556568


# polygon number 269
0.634969	0.124696
0.640223	0.112769
0.698591	0.0882721
0.705181	0.115016
0.689174	0.14668
0.657296	0.151893
0.634969	0.124696


# polygon number 270
0.652067	0.16993
0.657296	0.151893
0.689174	0.14668
0.721782	0.17555
0.696798	0.207276
0.657622	0.19208
0.652067	0.16993


# polygon number 271
0.639012	0.228221
0.657622	0.19208
0.696798	0.207276
0.699538	0.228435
0.688706	0.24938
0.653076	0.251364
0.639012	0.228221


# polygon number 272
0.653076	0.251364
0.688706	0.24938
0.707355	0.27458
0.689759	0.305385
0.663842	0.307635
0.644353	0.269193
0.653076	0.251364


# polygon number 273
0.651779	0.324957
0.663842	0.307635
0.689759	0.305385
0.703196	0.325868
0.69604	0.354698
0.662128	0.356187
0.651779	0.324957


# polygon number 274
0.702263	0.407127
0.6445	0.38469
0.643621	0.382991
0.662128	0.356187
0.69604	0.354698
0.718466	0.378689
0.702263	0.407127


# polygon number 275
0.702263	0.407127
0.702428	0.411783
0.684471	0.438894
0.655567	0.443285
0.643232	0.42495
0.6445	0.38469
0.702263	0.407127


# polygon number 276
0.704985	0.470889
0.692488	0.49809
0.666027	0.498678
0.64189	0.473429
0.655567	0.443285
0.684471	0.438894
0.704985	0.470889


# polygon number 277
0.658125	0.546906
0.65194	0.527515
0.666027	0.498678
0.692488	0.49809
0.706801	0.51597
0.696225	0.555591
0.658125	0.546906


# polygon number 278
0.70388	0.57008
0.698487	0.589312
0.65428	0.599478
0.636252	0.575326
0.658125	0.546906
0.696225	0.555591
0.70388	0.57008


# polygon number 279
0.711938	0.615399
0.695029	0.641785
0.660306	0.643422
0.648907	0.621425
0.65428	0.599478
0.698487	0.589312
0.711938	0.615399


# polygon number 280
0.647402	0.673149
0.660306	0.643422
0.695029	0.641785
0.710153	0.673647
0.694941	0.699446
0.651585	0.684301
0.647402	0.673149


# polygon number 281
0.703187	0.72585
0.692621	0.746908
0.657378	0.747997
0.635219	0.713137
0.651585	0.684301
0.694941	0.699446
0.703187	0.72585


# polygon number 282
0.638429	0.767309
0.657378	0.747997
0.692621	0.746908
0.705191	0.778724
0.695087	0.803717
0.646212	0.811394
0.638429	0.767309


# polygon number 283
0.706242	0.825751
0.695445	0.853151
0.655029	0.863542
0.640615	0.818043
0.646212	0.811394
0.695087	0.803717
0.706242	0.825751


# polygon number 284
0.653893	0.866303
0.655029	0.863542
0.695445	0.853151
0.71467	0.883932
0.702009	0.900228
0.658873	0.890332
0.653893	0.866303


# polygon number 285
0.64331	0.922044
0.658873	0.890332
0.702009	0.900228
0.703113	0.927097
0.689424	0.943432
0.658663	0.945023
0.64331	0.922044


# polygon number 286
0.647875	0.970338
0.658663	0.945023
0.689424	0.943432
0.709445	0.976271
0.69639	1
0.663605	1
0.647875	0.970338


# polygon number 287
0.697775	0.0184856
0.689985	-3.46945e-18
0.755778	0
0.745478	0.0201727
0.697775	0.0184856


# polygon number 288
0.752771	0.0466918
0.736438	0.0684861
0.701601	0.0731535
0.688614	0.0568365
0.697775	0.0184856
0.745478	0.0201727
0.752771	0.0466918


# polygon number 289
0.705181	0.115016
0.698591	0.0882721
0.701601	0.0731535
0.736438	0.0684861
0.756675	0.0950788
0.746829	0.123882
0.705181	0.115016


# polygon number 290
0.689174	0.14668
0.705181	0.115016
0.746829	0.123882
0.756631	0.143629
0.732383	0.175459
0.721782	0.17555
0.689174	0.14668


# polygon number 291
0.699538	0.228435
0.696798	0.207276
0.721782	0.17555
0.732383	0.175459
0.747496	0.193758
0.744909	0.229167
0.699538	0.228435


# polygon number 292
0.699538	0.228435
0.744909	0.229167
0.75949	0.250257
0.739978	0.277831
0.707355	0.27458
0.688706	0.24938
0.699538	0.228435


# polygon number 293
0.689759	0.305385
0.707355	0.27458
0.739978	0.277831
0.753291	0.310676
0.749905	0.3204
0.703196	0.325868
0.689759	0.305385


# polygon number 294
0.703196	0.325868
0.749905	0.3204
0.755129	0.346294
0.742649	0.373515
0.718466	0.378689
0.69604	0.354698
0.703196	0.325868


# polygon number 295
0.748009	0.442783
0.702428	0.411783
0.702263	0.407127
0.718466	0.378689
0.742649	0.373515
0.759798	0.391177
0.748009	0.442783


# polygon number 296
0.748009	0.442783
0.748044	0.442866
0.741431	0.461996
0.704985	0.470889
0.684471	0.438894
0.702428	0.411783
0.748009	0.442783


# polygon number 297
0.692488	0.49809
0.704985	0.470889
0.741431	0.461996
0.758924	0.494428
0.748309	0.516146
0.706801	0.51597
0.692488	0.49809


# polygon number 298
0.696225	0.555591
0.706801	0.51597
0.748309	0.516146
0.758723	0.541727
0.738476	0.56432
0.70388	0.57008
0.696225	0.555591


# polygon number 299
0.711938	0.615399
0.698487	0.589312
0.70388	0.57008
0.738476	0.56432
0.758216	0.601676
0.74553	0.621598
0.711938	0.615399


# polygon number 300
0.755707	0.642282
0.73951	0.669306
0.710153	0.673647
0.695029	0.641785
0.711938	0.615399
0.74553	0.621598
0.755707	0.642282


# polygon number 301
0.710153	0.673647
0.73951	0.669306
0.76121	0.704748
0.739877	0.723268
0.703187	0.72585
0.694941	0.699446
0.710153	0.673647


# polygon number 302
0.692621	0.746908
0.703187	0.72585
0.739877	0.723268
0.76076	0.766245
0.752972	0.779497
0.705191	0.778724
0.692621	0.746908


# polygon number 303
0.695087	0.803717
0.705191	0.778724
0.752972	0.779497
0.759625	0.79408
0.749887	0.835812
0.706242	0.825751
0.695087	0.803717


# polygon number 304
0.695445	0.853151
0.706242	0.825751
0.749887	0.835812
0.750857	0.837219
0.742678	0.881219
0.71467	0.883932
0.695445	0.853151


# polygon number 305
0.71467	0.883932
0.742678	0.881219
0.755589	0.893236
0.747928	0.934072
0.703113	0.927097
0.702009	0.900228
0.71467	0.883932


# polygon number 306
0.689424	0.943432
0.703113	0.927097
0.747928	0.934072
0.757197	0.950556
0.748153	0.972837
0.709445	0.976271
0.689424	0.943432


# polygon number 307
0.760034	1
0.69639	1
0.709445	0.976271
0.748153	0.972837
0.760034	1


# polygon number 308
0.755778	0
0.798364	-3.46945e-18
0.808271	0.0235727
0.790367	0.0509351
0.752771	0.0466918
0.745478	0.0201727
0.755778	0


# polygon number 309
0.752771	0.0466918
0.790367	0.0509351
0.801371	0.0849776
0.798067	0.0906195
0.756675	0.0950788
0.736438	0.0684861
0.752771	0.0466918


# polygon number 310
0.756675	0.0950788
0.798067	0.0906195
0.800993	0.113633
0.782332	0.145047
0.756631	0.143629
0.746829	0.123882
0.756675	0.0950788


# polygon number 311
0.747496	0.193758
0.732383	0.175459
0.756631	0.143629
0.782332	0.145047
0.803838	0.171444
0.797091	0.195987
0.747496	0.193758


# polygon number 312
0.803017	0.211869
0.788457	0.246916
0.75949	0.250257
0.744909	0.229167
0.747496	0.193758
0.797091	0.195987
0.803017	0.211869


# polygon number 313
0.812007	0.273871
0.792166	0.303674
0.753291	0.310676
0.739978	0.277831
0.75949	0.250257
0.788457	0.246916
0.812007	0.273871


# polygon number 314
0.755129	0.346294
0.749905	0.3204
0.753291	0.310676
0.792166	0.303674
0.804008	0.325397
0.793261	0.349976
0.755129	0.346294


# polygon number 315
0.755129	0.346294
0.793261	0.349976
0.813	0.37614
0.797543	0.39732
0.759798	0.391177
0.742649	0.373515
0.755129	0.346294


# polygon number 316
0.803587	0.422222
0.791261	0.441037
0.748044	0.442866
0.748009	0.442783
0.759798	0.391177
0.797543	0.39732
0.803587	0.422222


# polygon number 317
0.741431	0.461996
0.748044	0.442866
0.791261	0.441037
0.803443	0.478475
0.794616	0.488862
0.758924	0.494428
0.741431	0.461996


# polygon number 318
0.794616	0.488862
0.805689	0.522488
0.786237	0.551377
0.758723	0.541727
0.748309	0.516146
0.758924	0.494428
0.794616	0.488862


# polygon number 319
0.798672	0.572855
0.79253	0.588888
0.758216	0.601676
0.738476	0.56432
0.758723	0.541727
0.786237	0.551377
0.798672	0.572855


# polygon number 320
0.74553	0.621598
0.758216	0.601676
0.79253	0.588888
0.81258	0.632485
0.799186	0.651905
0.755707	0.642282
0.74553	0.621598


# polygon number 321
0.73951	0.669306
0.755707	0.642282
0.799186	0.651905
0.801818	0.664929
0.779637	0.705131
0.76121	0.704748
0.73951	0.669306


# polygon number 322
0.795184	0.724581
0.786212	0.754967
0.76076	0.766245
0.739877	0.723268
0.76121	0.704748
0.779637	0.705131
0.795184	0.724581


# polygon number 323
0.752972	0.779497
0.76076	0.766245
0.786212	0.754967
0.815232	0.779732
0.800942	0.804296
0.759625	0.79408
0.752972	0.779497


# polygon number 324
0.749887	0.835812
0.759625	0.79408
0.800942	0.804296
0.806345	0.829964
0.793775	0.843081
0.750857	0.837219
0.749887	0.835812


# polygon number 325
0.742678	0.881219
0.750857	0.837219
0.793775	0.843081
0.798187	0.879379
0.792214	0.890571
0.755589	0.893236
0.742678	0.881219


# polygon number 326
0.808071	0.92088
0.792603	0.945485
0.757197	0.950556
0.747928	0.934072
0.755589	0.893236
0.792214	0.890571
0.808071	0.92088


# polygon number 327
0.748153	0.972837
0.757197	0.950556
0.792603	0.945485
0.810894	0.974837
0.794945	1
0.760034	1
0.748153	0.972837


# polygon number 328
0.798364	-3.46945e-18
0.866077	0
0.850663	0.033186
0.808271	0.0235727
0.798364	-3.46945e-18


# polygon number 329
0.850663	0.033186
0.860475	0.0544502
0.848857	0.078061
0.801371	0.0849776
0.790367	0.0509351
0.808271	0.0235727
0.850663	0.033186


# polygon number 330
0.798067	0.0906195
0.801371	0.0849776
0.848857	0.078061
0.859132	0.105356
0.84164	0.132934
0.800993	0.113633
0.798067	0.0906195


# polygon number 331
0.84164	0.132934
0.843585	0.157761
0.803838	0.171444
0.782332	0.145047
0.800993	0.113633
0.84164	0.132934


# polygon number 332
0.797091	0.195987
0.803838	0.171444
0.843585	0.157761
0.852941	0.164083
0.866563	0.194318
0.846316	0.217491
0.803017	0.211869
0.797091	0.195987


# polygon number 333
0.788457	0.246916
0.803017	0.211869
0.846316	0.217491
0.855362	0.259244
0.840231	0.276812
0.812007	0.273871
0.788457	0.246916


# polygon number 334
0.792166	0.303674
0.812007	0.273871
0.840231	0.276812
0.852552	0.307333
0.844077	0.329529
0.804008	0.325397
0.792166	0.303674


# polygon number 335
0.804008	0.325397
0.844077	0.329529
0.847267	0.349633
0.833023	0.371185
0.813	0.37614
0.793261	0.349976
0.804008	0.325397


# polygon number 336
0.803587	0.422222
0.797543	0.39732
0.813	0.37614
0.833023	0.371185
0.862953	0.40977
0.848994	0.433472
0.803587	0.422222


# polygon number 337
0.803587	0.422222
0.848994	0.433472
0.849524	0.435942
0.834332	0.47685
0.803443	0.478475
0.791261	0.441037
0.803587	0.422222


# polygon number 338
0.850545	0.494174
0.83902	0.525751
0.805689	0.522488
0.794616	0.488862
0.803443	0.478475
0.834332	0.47685
0.850545	0.494174


# polygon number 339
0.798672	0.572855
0.786237	0.551377
0.805689	0.522488
0.83902	0.525751
0.849152	0.547947
0.841156	0.568353
0.798672	0.572855


# polygon number 340
0.79253	0.588888
0.798672	0.572855
0.841156	0.568353
0.854949	0.589454
0.844778	0.625744
0.81258	0.632485
0.79253	0.588888


# polygon number 341
0.844778	0.625744
0.871091	0.648414
0.844118	0.690122
0.801818	0.664929
0.799186	0.651905
0.81258	0.632485
0.844778	0.625744


# polygon number 342
0.779637	0.705131
0.801818	0.664929
0.844118	0.690122
0.848869	0.710194
0.842295	0.72464
0.795184	0.724581
0.779637	0.705131


# polygon number 343
0.849192	0.746612
0.832162	0.77548
0.815232	0.779732
0.786212	0.754967
0.795184	0.724581
0.842295	0.72464
0.849192	0.746612


# polygon number 344
0.806345	0.829964
0.800942	0.804296
0.815232	0.779732
0.832162	0.77548
0.854541	0.805849
0.848331	0.835279
0.806345	0.829964


# polygon number 345
0.793775	0.843081
0.806345	0.829964
0.848331	0.835279
0.85039	0.838236
0.839843	0.873262
0.798187	0.879379
0.793775	0.843081


# polygon number 346
0.792214	0.890571
0.798187	0.879379
0.839843	0.873262
0.856638	0.902253
0.848815	0.922782
0.808071	0.92088
0.792214	0.890571


# polygon number 347
0.792603	0.945485
0.808071	0.92088
0.848815	0.922782
0.858214	0.940003
0.838556	0.975211
0.810894	0.974837
0.792603	0.945485


# polygon number 348
0.852191	1
0.794945	1
0.810894	0.974837
0.838556	0.975211
0.852191	1


# polygon number 349
0.866077	0
0.895618	-3.46945e-18
0.913944	0.0255245
0.886019	0.0558666
0.860475	0.0544502
0.850663	0.033186
0.866077	0


# polygon number 350
0.848857	0.078061
0.860475	0.0544502
0.886019	0.0558666
0.907139	0.0760065
0.905764	0.118579
0.859132	0.105356
0.848857	0.078061


# polygon number 351
0.843585	0.157761
0.84164	0.132934
0.859132	0.105356
0.905764	0.118579
0.908824	0.122534
0.903417	0.13705
0.852941	0.164083
0.843585	0.157761


# polygon number 352
0.852941	0.164083
0.903417	0.13705
0.911129	0.171332
0.894281	0.20021
0.866563	0.194318
0.852941	0.164083


# polygon number 353
0.914088	0.227112
0.899545	0.254951
0.855362	0.259244
0.846316	0.217491
0.866563	0.194318
0.894281	0.20021
0.914088	0.227112


# polygon number 354
0.899545	0.254951
0.907675	0.273038
0.897283	0.310877
0.852552	0.307333
0.840231	0.276812
0.855362	0.259244
0.899545	0.254951


# polygon number 355
0.844077	0.329529
0.852552	0.307333
0.897283	0.310877
0.911794	0.331459
0.899202	0.360932
0.847267	0.349633
0.844077	0.329529


# polygon number 356
0.847267	0.349633
0.899202	0.360932
0.903562	0.377158
0.893949	0.401119
0.862953	0.40977
0.833023	0.371185
0.847267	0.349633


# polygon number 357
0.896107	0.465976
0.849524	0.435942
0.848994	0.433472
0.862953	0.40977
0.893949	0.401119
0.910399	0.424412
0.896107	0.465976


# polygon number 358
0.849524	0.435942
0.896107	0.465976
0.899796	0.480183
0.895486	0.492758
0.850545	0.494174
0.834332	0.47685
0.849524	0.435942


# polygon number 359
0.83902	0.525751
0.850545	0.494174
0.895486	0.492758
0.904596	0.514846
0.891364	0.538104
0.849152	0.547947
0.83902	0.525751


# polygon number 360
0.841156	0.568353
0.849152	0.547947
0.891364	0.538104
0.90407	0.580794
0.899013	0.588477
0.854949	0.589454
0.841156	0.568353


# polygon number 361
0.871091	0.648414
0.844778	0.625744
0.854949	0.589454
0.899013	0.588477
0.906973	0.623125
0.879748	0.64855
0.871091	0.648414


# polygon number 362
0.90504	0.682147
0.897729	0.704273
0.848869	0.710194
0.844118	0.690122
0.871091	0.648414
0.879748	0.64855
0.90504	0.682147


# polygon number 363
0.849192	0.746612
0.842295	0.72464
0.848869	0.710194
0.897729	0.704273
0.911319	0.72689
0.891696	0.761614
0.849192	0.746612


# polygon number 364
0.832162	0.77548
0.849192	0.746612
0.891696	0.761614
0.899077	0.779323
0.896204	0.787767
0.854541	0.805849
0.832162	0.77548


# polygon number 365
0.854541	0.805849
0.896204	0.787767
0.907198	0.821755
0.88507	0.847972
0.85039	0.838236
0.848331	0.835279
0.854541	0.805849


# polygon number 366
0.839843	0.873262
0.85039	0.838236
0.88507	0.847972
0.899433	0.881079
0.899	0.882077
0.856638	0.902253
0.839843	0.873262


# polygon number 367
0.899	0.882077
0.913037	0.921876
0.882159	0.947102
0.858214	0.940003
0.848815	0.922782
0.856638	0.902253
0.899	0.882077


# polygon number 368
0.838556	0.975211
0.858214	0.940003
0.882159	0.947102
0.89766	0.975158
0.884085	1
0.852191	1
0.838556	0.975211


# polygon number 369
0.895618	-3.46945e-18
0.948501	0
0.948501	0.0252758
0.945221	0.0287151
0.913944	0.0255245
0.895618	-3.46945e-18


# polygon number 370
0.946129	0.0618269
0.907139	0.0760065
0.886019	0.0558666
0.913944	0.0255245
0.945221	0.0287151
0.946129	0.0618269


# polygon number 371
0.905764	0.118579
0.907139	0.0760065
0.946129	0.0618269
0.955448	0.0730338
0.948304	0.116946
0.942407	0.122257
0.908824	0.122534
0.905764	0.118579


# polygon number 372
0.942407	0.122257
0.960218	0.166003
0.952554	0.175234
0.911129	0.171332
0.903417	0.13705
0.908824	0.122534
0.942407	0.122257


# polygon number 373
0.948893	0.216904
0.941525	0.223838
0.914088	0.227112
0.894281	0.20021
0.911129	0.171332
0.952554	0.175234
0.948893	0.216904


# polygon number 374
0.964865	0.268627
0.94977	0.28489
0.907675	0.273038
0.899545	0.254951
0.914088	0.227112
0.941525	0.223838
0.964865	0.268627


# polygon number 375
0.911794	0.331459
0.897283	0.310877
0.907675	0.273038
0.94977	0.28489
0.950706	0.324185
0.949955	0.32489
0.911794	0.331459


# polygon number 376
0.911794	0.331459
0.949955	0.32489
0.959142	0.376862
0.952748	0.382587
0.903562	0.377158
0.899202	0.360932
0.911794	0.331459


# polygon number 377
0.952861	0.427603
0.950904	0.429334
0.910399	0.424412
0.893949	0.401119
0.903562	0.377158
0.952748	0.382587
0.952861	0.427603


# polygon number 378
0.949249	0.465568
0.899796	0.480183
0.896107	0.465976
0.910399	0.424412
0.950904	0.429334
0.949249	0.465568


# polygon number 379
0.899796	0.480183
0.949249	0.465568
0.965792	0.48183
0.943301	0.52612
0.904596	0.514846
0.895486	0.492758
0.899796	0.480183


# polygon number 380
0.90407	0.580794
0.891364	0.538104
0.904596	0.514846
0.943301	0.52612
0.948984	0.533841
0.945618	0.571765
0.90407	0.580794


# polygon number 381
0.95273	0.624998
0.94358	0.633428
0.906973	0.623125
0.899013	0.588477
0.90407	0.580794
0.945618	0.571765
0.952259	0.578565
0.95273	0.624998


# polygon number 382
0.94639	0.670867
0.90504	0.682147
0.879748	0.64855
0.906973	0.623125
0.94358	0.633428
0.94639	0.670867


# polygon number 383
0.897729	0.704273
0.90504	0.682147
0.94639	0.670867
0.952768	0.67671
0.949961	0.728998
0.911319	0.72689
0.897729	0.704273


# polygon number 384
0.899077	0.779323
0.891696	0.761614
0.911319	0.72689
0.949961	0.728998
0.950304	0.729339
0.949624	0.776307
0.949147	0.776857
0.899077	0.779323


# polygon number 385
0.907198	0.821755
0.896204	0.787767
0.899077	0.779323
0.949147	0.776857
0.953166	0.82368
0.945994	0.830836
0.907198	0.821755


# polygon number 386
0.94527	0.868176
0.899433	0.881079
0.88507	0.847972
0.907198	0.821755
0.945994	0.830836
0.94527	0.868176


# polygon number 387
0.95321	0.924747
0.944146	0.932772
0.913037	0.921876
0.899	0.882077
0.899433	0.881079
0.94527	0.868176
0.952572	0.874583
0.95321	0.924747


# polygon number 388
0.944146	0.974695
0.89766	0.975158
0.882159	0.947102
0.913037	0.921876
0.944146	0.932772
0.944146	0.974695


# polygon number 389
0.944395	0.975
0.944395	1
0.884085	1
0.89766	0.975158
0.944146	0.974695
0.944395	0.975


# polygon number 390
0.948501	0
1	0
1	0.0252758
0.948501	0.0252758
0.948501	0


# polygon number 391
0.945221	0.0287151
0.948501	0.0252758
1	0.0252758
1	0.0730338
0.955448	0.0730338
0.946129	0.0618269
0.945221	0.0287151


# polygon number 392
0.948304	0.116946
0.955448	0.0730338
1	0.0730338
1	0.116946
0.948304	0.116946


# polygon number 393
0.960218	0.166003
0.942407	0.122257
0.948304	0.116946
1	0.116946
1	0.166003
0.960218	0.166003


# polygon number 394
1	0.166003
1	0.216904
0.948893	0.216904
0.952554	0.175234
0.960218	0.166003
1	0.166003


# polygon number 395
1	0.216904
1	0.268627
0.964865	0.268627
0.941525	0.223838
0.948893	0.216904
1	0.216904


# polygon number 396
0.950706	0.324185
0.94977	0.28489
0.964865	0.268627
1	0.268627
1	0.324185
0.950706	0.324185


# polygon number 397
1	0.324185
1	0.376862
0.959142	0.376862
0.949955	0.32489
0.950706	0.324185
1	0.324185


# polygon number 398
1	0.376862
1	0.427603
0.952861	0.427603
0.952748	0.382587
0.959142	0.376862
1	0.376862


# polygon number 399
1	0.427603
1	0.48183
0.965792	0.48183
0.949249	0.465568
0.950904	0.429334
0.952861	0.427603
1	0.427603


# polygon number 400
0.965792	0.48183
1	0.48183
1	0.533841
0.948984	0.533841
0.943301	0.52612
0.965792	0.48183


# polygon number 401
0.945618	0.571765
0.948984	0.533841
1	0.533841
1	0.578565
0.952259	0.578565
0.945618	0.571765


# polygon number 402
1	0.578565
1	0.624998
0.95273	0.624998
0.952259	0.578565
1	0.578565


# polygon number 403
0.94358	0.633428
0.95273	0.624998
1	0.624998
1	0.67671
0.952768	0.67671
0.94639	0.670867
0.94358	0.633428


# polygon number 404
0.950304	0.729339
0.949961	0.728998
0.952768	0.67671
1	0.67671
1	0.729339
0.950304	0.729339


# polygon number 405
1	0.729339
1	0.776307
0.949624	0.776307
0.950304	0.729339
1	0.729339


# polygon number 406
1	0.776307
1	0.82368
0.953166	0.82368
0.949147	0.776857
0.949624	0.776307
1	0.776307


# polygon number 407
0.945994	0.830836
0.953166	0.82368
1	0.82368
1	0.874583
0.952572	0.874583
0.94527	0.868176
0.945994	0.830836


# polygon number 408
1	0.874583
1	0.924747
0.95321	0.924747
0.952572	0.874583
1	0.874583


# polygon number 409
1	0.924747
1	0.975
0.944395	0.975
0.944146	0.974695
0.944146	0.932772
0.95321	0.924747
1	0.924747


# polygon number 410
0.944395	0.975
1	0.975
1	1
0.944395	1
0.944395	0.975




==> randompts.dat <==
0.025		0
0.025		0.0375002
0.025		0.0907884
0.025		0.15639
0.025		0.198966
0.025		0.250819
0.025		0.292974
0.025		0.338676
0.025		0.404472
0.025		0.454482
0.025		0.510867
0.025		0.547088
0.025		0.600485
0.025		0.658274
0.025		0.688364
0.025		0.738837
0.025		0.800743
0.025		0.854279
0.025		0.887692
0.025		0.95
0.025		1
0.0720854		0.025
0.0729371		0.0641711
0.0772244		0.129669
0.0836542		0.185761
0.0647991		0.225673
0.0729		0.278848
0.085258		0.33003
0.0690613		0.381555
0.080902		0.413687
0.078316		0.470706
0.0872759		0.53141
0.068676		0.571633
0.0805665		0.637064
0.078788		0.681334
0.0782909		0.714317
0.0693177		0.784618
0.0816624		0.82341
0.0684444		0.874443
0.0714816		0.919373
0.0666627		0.975
0.124663		0
0.13523		0.0599414
0.135116		0.0890141
0.125407		0.150113
0.137166		0.195476
0.119154		0.249849
0.136194		0.289768
0.125018		0.339344
0.119427		0.397104
0.125744		0.460345
0.136024		0.499111
0.131538		0.538752
0.133195		0.606755
0.112897		0.640634
0.134206		0.704711
0.130906		0.753239
0.137486		0.805635
0.11833		0.859714
0.121275		0.895158
0.125332		0.95
0.127278		1
0.18365		0.025
0.183538		0.072802
0.172885		0.119233
0.174198		0.175933
0.166958		0.21968
0.176791		0.266343
0.163326		0.33256
0.174962		0.375861
0.181207		0.436384
0.184768		0.476365
0.183551		0.528121
0.167819		0.566494
0.165761		0.630368
0.169365		0.664775
0.172857		0.712575
0.180245		0.763172
0.168498		0.835947
0.170438		0.867022
0.178801		0.934675
0.166258		0.975
0.229534		0
0.222193		0.0471454
0.216188		0.0999935
0.233639		0.15218
0.236385		0.202253
0.216204		0.251404
0.222719		0.312083
0.226622		0.341045
0.224713		0.393803
0.236527		0.449101
0.217494		0.490651
0.228232		0.545481
0.228781		0.590668
0.232577		0.653041
0.224411		0.693696
0.217581		0.747233
0.235042		0.788209
0.216051		0.848162
0.222758		0.911187
0.21578		0.95
0.234641		1
0.264804		0.025
0.264277		0.066555
0.268826		0.121633
0.282079		0.165878
0.271238		0.223883
0.282724		0.273808
0.278791		0.335792
0.27949		0.367881
0.268753		0.435223
0.274282		0.484021
0.27751		0.525149
0.281396		0.582939
0.286284		0.624056
0.273483		0.678318
0.279725		0.733117
0.287179		0.780055
0.283782		0.83636
0.275936		0.869733
0.265086		0.925361
0.272851		0.975
0.326918		0
0.323501		0.0594141
0.334232		0.105744
0.332518		0.155391
0.331043		0.205163
0.334651		0.237977
0.324083		0.300625
0.330336		0.33913
0.329192		0.399724
0.317489		0.454551
0.334147		0.510416
0.326099		0.55975
0.323759		0.59098
0.317888		0.662234
0.320393		0.698651
0.334538		0.750366
0.324188		0.798493
0.321629		0.857666
0.337478		0.892788
0.31634		0.95
0.328262		1
0.377909		0.025
0.362522		0.0625149
0.380683		0.131834
0.372943		0.170479
0.379514		0.229562
0.38341		0.267632
0.383218		0.330223
0.364543		0.364864
0.378239		0.4316
0.367839		0.467846
0.372221		0.514527
0.386189		0.586304
0.36923		0.622246
0.369601		0.679804
0.382097		0.731922
0.369554		0.773061
0.362783		0.817349
0.387081		0.867296
0.382993		0.918601
0.365911		0.975
0.422454		0
0.416922		0.0525253
0.416443		0.108209
0.418929		0.162198
0.415041		0.19334
0.428368		0.242985
0.432369		0.3049
0.431324		0.354906
0.428336		0.404238
0.427455		0.438911
0.420469		0.493175
0.415436		0.554996
0.425653		0.606564
0.4272		0.651348
0.430075		0.695742
0.416542		0.741076
0.434006		0.799633
0.426421		0.857832
0.4204		0.905975
0.415883		0.95
0.425714		1
0.470268		0.025
0.475452		0.077203
0.468971		0.123271
0.472325		0.171756
0.474397		0.223672
0.469482		0.272196
0.471744		0.314457
0.479295		0.368848
0.475348		0.429406
0.480519		0.480715
0.474017		0.536119
0.470539		0.586004
0.475429		0.624011
0.472546		0.679034
0.487163		0.727641
0.479252		0.76626
0.476043		0.821095
0.483231		0.87557
0.469355		0.912874
0.478574		0.975
0.526153		0
0.519165		0.0604462
0.518668		0.111752
0.529851		0.158599
0.532928		0.198894
0.516519		0.238052
0.530196		0.305174
0.527061		0.348416
0.537288		0.406293
0.519488		0.454892
0.516779		0.506347
0.524892		0.537606
0.516577		0.589498
0.532075		0.660083
0.523411		0.706167
0.52712		0.737659
0.514171		0.800462
0.522243		0.851101
0.522144		0.892896
0.528172		0.95
0.528976		1
0.580233		0.025
0.569507		0.0759665
0.571798		0.132898
0.570254		0.179653
0.565095		0.212734
0.581897		0.275524
0.563882		0.318017
0.566507		0.364266
0.569926		0.430594
0.574445		0.463765
0.5755		0.523929
0.566258		0.573662
0.583342		0.619649
0.576944		0.679891
0.570779		0.729529
0.587172		0.763937
0.562541		0.82606
0.563234		0.883905
0.574741		0.921939
0.576904		0.975
0.630974		0
0.625907		0.0544833
0.615563		0.0883897
0.617207		0.161834
0.627853		0.196283
0.615648		0.25269
0.636351		0.301322
0.633453		0.346423
0.618975		0.411856
0.623108		0.443788
0.634948		0.507826
0.631515		0.543615
0.623796		0.604871
0.629138		0.644091
0.617739		0.690414
0.626174		0.740342
0.616899		0.787652
0.623298		0.852484
0.629685		0.889563
0.621883		0.95
0.633405		1
0.665591		0.025
0.663241		0.0868337
0.674856		0.114509
0.685851		0.181736
0.671491		0.218754
0.674999		0.281728
0.679298		0.331231
0.681419		0.379542
0.668264		0.413409
0.676565		0.468042
0.677915		0.528816
0.66812		0.571787
0.678825		0.618342
0.681103		0.666648
0.663691		0.716494
0.665624		0.77905
0.674605		0.836229
0.685351		0.878026
0.677339		0.912949
0.680547		0.975
0.724915		0
0.723541		0.0388424
0.731799		0.100479
0.72357		0.139134
0.724194		0.21193
0.723648		0.245726
0.717634		0.306082
0.721813		0.341784
0.736621		0.410993
0.714258		0.443874
0.725658		0.490596
0.725443		0.541502
0.733539		0.59013
0.723097		0.646714
0.730339		0.695681
0.734297		0.751919
0.733415		0.806456
0.722227		0.854995
0.72764		0.910881
0.721552		0.95
0.725988		1
0.773877		0.025
0.768511		0.0725423
0.773039		0.114577
0.769744		0.174309
0.76791		0.215124
0.775686		0.28255
0.784091		0.329221
0.780289		0.368594
0.772071		0.419092
0.773994		0.464525
0.782384		0.518322
0.762581		0.574784
0.779117		0.619153
0.767171		0.67313
0.765851		0.736587
0.786151		0.782396
0.77765		0.816779
0.771187		0.864095
0.775241		0.919812
0.783146		0.975
0.833358		0
0.820736		0.0556611
0.828294		0.107552
0.813536		0.138634
0.831677		0.191333
0.825483		0.239043
0.818013		0.310729
0.814725		0.342614
0.830162		0.404992
0.819044		0.449866
0.821959		0.505289
0.818315		0.542516
0.824237		0.598402
0.836931		0.65903
0.813356		0.698613
0.813291		0.750594
0.82729		0.806329
0.820739		0.858072
0.825913		0.893302
0.823265		0.95
0.82259		1
0.887183		0.025
0.883763		0.0866727
0.87029		0.134188
0.88744		0.16621
0.874202		0.228488
0.879769		0.285798
0.876038		0.332885
0.86648		0.37682
0.883033		0.436131
0.863527		0.466385
0.86525		0.52109
0.875469		0.564913
0.876537		0.61306
0.875423		0.683922
0.880929		0.729363
0.86307		0.779962
0.879275		0.8173
0.864157		0.871147
0.885528		0.916018
0.868041		0.975
0.922003		0
0.916683		0.0521504
0.929778		0.0881585
0.930342		0.156559
0.927245		0.189433
0.935742		0.260638
0.925149		0.298261
0.935481		0.358281
0.930596		0.402541
0.92477		0.450483
0.936903		0.491535
0.919331		0.551859
0.929964		0.600786
0.914936		0.654176
0.927768		0.701218
0.924878		0.754199
0.927222		0.80179
0.91628		0.848533
0.930784		0.900057
0.913291		0.95
0.91379		1
0.975		0
0.975		0.0505516
0.975		0.0955161
0.975		0.138376
0.975		0.193629
0.975		0.24018
0.975		0.297074
0.975		0.351296
0.975		0.402429
0.975		0.452778
0.975		0.510881
0.975		0.556801
0.975		0.600329
0.975		0.649667
0.975		0.703753
0.975		0.754925
0.975		0.797688
0.975		0.849671
0.975		0.899495
0.975		0.95
0.975		1


==> randomtri.dat <==
# polygon number 0
0.025	0.0375002
0.025	0
0.0720854	0.025
0.025	0.0375002


# polygon number 1
0.025	0.0907884
0.025	0.0375002
0.0729371	0.0641711
0.025	0.0907884


# polygon number 2
0.0729371	0.0641711
0.0720854	0.025
0.13523	0.0599414
0.0729371	0.0641711


# polygon number 3
0.124663	0
0.0720854	0.025
0.025	0
0.124663	0


# polygon number 4
0.135116	0.0890141
0.0772244	0.129669
0.0729371	0.0641711
0.135116	0.0890141


# polygon number 5
0.0720854	0.025
0.0729371	0.0641711
0.025	0.0375002
0.0720854	0.025


# polygon number 6
0.025	0.0907884
0.0729371	0.0641711
0.0772244	0.129669
0.025	0.0907884


# polygon number 7
0.025	0.198966
0.0836542	0.185761
0.0647991	0.225673
0.025	0.198966


# polygon number 8
0.0836542	0.185761
0.025	0.198966
0.025	0.15639
0.0836542	0.185761


# polygon number 9
0.025	0.198966
0.0647991	0.225673
0.025	0.250819
0.025	0.198966


# polygon number 10
0.0772244	0.129669
0.125407	0.150113
0.0836542	0.185761
0.0772244	0.129669


# polygon number 11
0.135116	0.0890141
0.125407	0.150113
0.0772244	0.129669
0.135116	0.0890141


# polygon number 12
0.119154	0.249849
0.0647991	0.225673
0.0836542	0.185761
0.119154	0.249849


# polygon number 13
0.0772244	0.129669
0.0836542	0.185761
0.025	0.15639
0.0772244	0.129669


# polygon number 14
0.025	0.15639
0.025	0.0907884
0.0772244	0.129669
0.025	0.15639


# polygon number 15
0.137166	0.195476
0.0836542	0.185761
0.125407	0.150113
0.137166	0.195476


# polygon number 16
0.13523	0.0599414
0.0720854	0.025
0.124663	0
0.13523	0.0599414


# polygon number 17
0.135116	0.0890141
0.13523	0.0599414
0.183538	0.072802
0.135116	0.0890141


# polygon number 18
0.13523	0.0599414
0.135116	0.0890141
0.0729371	0.0641711
0.13523	0.0599414


# polygon number 19
0.183538	0.072802
0.13523	0.0599414
0.18365	0.025
0.183538	0.072802


# polygon number 20
0.135116	0.0890141
0.183538	0.072802
0.172885	0.119233
0.135116	0.0890141


# polygon number 21
0.18365	0.025
0.229534	0
0.222193	0.0471454
0.18365	0.025


# polygon number 22
0.229534	0
0.18365	0.025
0.124663	0
0.229534	0


# polygon number 23
0.264277	0.066555
0.216188	0.0999935
0.222193	0.0471454
0.264277	0.066555


# polygon number 24
0.18365	0.025
0.222193	0.0471454
0.183538	0.072802
0.18365	0.025


# polygon number 25
0.13523	0.0599414
0.124663	0
0.18365	0.025
0.13523	0.0599414


# polygon number 26
0.183538	0.072802
0.222193	0.0471454
0.216188	0.0999935
0.183538	0.072802


# polygon number 27
0.166958	0.21968
0.137166	0.195476
0.174198	0.175933
0.166958	0.21968


# polygon number 28
0.125407	0.150113
0.172885	0.119233
0.174198	0.175933
0.125407	0.150113


# polygon number 29
0.137166	0.195476
0.125407	0.150113
0.174198	0.175933
0.137166	0.195476


# polygon number 30
0.119154	0.249849
0.0836542	0.185761
0.137166	0.195476
0.119154	0.249849


# polygon number 31
0.233639	0.15218
0.174198	0.175933
0.172885	0.119233
0.233639	0.15218


# polygon number 32
0.268826	0.121633
0.233639	0.15218
0.216188	0.0999935
0.268826	0.121633


# polygon number 33
0.174198	0.175933
0.236385	0.202253
0.166958	0.21968
0.174198	0.175933


# polygon number 34
0.236385	0.202253
0.174198	0.175933
0.233639	0.15218
0.236385	0.202253


# polygon number 35
0.236385	0.202253
0.233639	0.15218
0.282079	0.165878
0.236385	0.202253


# polygon number 36
0.233639	0.15218
0.172885	0.119233
0.216188	0.0999935
0.233639	0.15218


# polygon number 37
0.172885	0.119233
0.183538	0.072802
0.216188	0.0999935
0.172885	0.119233


# polygon number 38
0.166958	0.21968
0.236385	0.202253
0.216204	0.251404
0.166958	0.21968


# polygon number 39
0.264804	0.025
0.222193	0.0471454
0.229534	0
0.264804	0.025


# polygon number 40
0.172885	0.119233
0.125407	0.150113
0.135116	0.0890141
0.172885	0.119233


# polygon number 41
0.119154	0.249849
0.137166	0.195476
0.166958	0.21968
0.119154	0.249849


# polygon number 42
0.025	0.292974
0.025	0.250819
0.0729	0.278848
0.025	0.292974


# polygon number 43
0.025	0.338676
0.025	0.292974
0.085258	0.33003
0.025	0.338676


# polygon number 44
0.125018	0.339344
0.085258	0.33003
0.136194	0.289768
0.125018	0.339344


# polygon number 45
0.0729	0.278848
0.025	0.250819
0.0647991	0.225673
0.0729	0.278848


# polygon number 46
0.0729	0.278848
0.136194	0.289768
0.085258	0.33003
0.0729	0.278848


# polygon number 47
0.0729	0.278848
0.085258	0.33003
0.025	0.292974
0.0729	0.278848


# polygon number 48
0.0647991	0.225673
0.119154	0.249849
0.0729	0.278848
0.0647991	0.225673


# polygon number 49
0.025	0.338676
0.085258	0.33003
0.0690613	0.381555
0.025	0.338676


# polygon number 50
0.025	0.454482
0.025	0.404472
0.080902	0.413687
0.025	0.454482


# polygon number 51
0.025	0.404472
0.025	0.338676
0.0690613	0.381555
0.025	0.404472


# polygon number 52
0.080902	0.413687
0.025	0.404472
0.0690613	0.381555
0.080902	0.413687


# polygon number 53
0.119427	0.397104
0.125018	0.339344
0.174962	0.375861
0.119427	0.397104


# polygon number 54
0.119427	0.397104
0.080902	0.413687
0.0690613	0.381555
0.119427	0.397104


# polygon number 55
0.125744	0.460345
0.078316	0.470706
0.080902	0.413687
0.125744	0.460345


# polygon number 56
0.080902	0.413687
0.078316	0.470706
0.025	0.454482
0.080902	0.413687


# polygon number 57
0.080902	0.413687
0.119427	0.397104
0.125744	0.460345
0.080902	0.413687


# polygon number 58
0.119427	0.397104
0.0690613	0.381555
0.125018	0.339344
0.119427	0.397104


# polygon number 59
0.085258	0.33003
0.125018	0.339344
0.0690613	0.381555
0.085258	0.33003


# polygon number 60
0.025	0.454482
0.078316	0.470706
0.025	0.510867
0.025	0.454482


# polygon number 61
0.0729	0.278848
0.119154	0.249849
0.136194	0.289768
0.0729	0.278848


# polygon number 62
0.136194	0.289768
0.176791	0.266343
0.163326	0.33256
0.136194	0.289768


# polygon number 63
0.176791	0.266343
0.136194	0.289768
0.119154	0.249849
0.176791	0.266343


# polygon number 64
0.163326	0.33256
0.176791	0.266343
0.222719	0.312083
0.163326	0.33256


# polygon number 65
0.174962	0.375861
0.125018	0.339344
0.163326	0.33256
0.174962	0.375861


# polygon number 66
0.216204	0.251404
0.282724	0.273808
0.222719	0.312083
0.216204	0.251404


# polygon number 67
0.226622	0.341045
0.222719	0.312083
0.278791	0.335792
0.226622	0.341045


# polygon number 68
0.222719	0.312083
0.226622	0.341045
0.163326	0.33256
0.222719	0.312083


# polygon number 69
0.216204	0.251404
0.222719	0.312083
0.176791	0.266343
0.216204	0.251404


# polygon number 70
0.119154	0.249849
0.166958	0.21968
0.176791	0.266343
0.119154	0.249849


# polygon number 71
0.163326	0.33256
0.226622	0.341045
0.174962	0.375861
0.163326	0.33256


# polygon number 72
0.119427	0.397104
0.181207	0.436384
0.125744	0.460345
0.119427	0.397104


# polygon number 73
0.119427	0.397104
0.174962	0.375861
0.181207	0.436384
0.119427	0.397104


# polygon number 74
0.181207	0.436384
0.174962	0.375861
0.224713	0.393803
0.181207	0.436384


# polygon number 75
0.125744	0.460345
0.181207	0.436384
0.184768	0.476365
0.125744	0.460345


# polygon number 76
0.236527	0.449101
0.184768	0.476365
0.181207	0.436384
0.236527	0.449101


# polygon number 77
0.268753	0.435223
0.236527	0.449101
0.224713	0.393803
0.268753	0.435223


# polygon number 78
0.125744	0.460345
0.184768	0.476365
0.136024	0.499111
0.125744	0.460345


# polygon number 79
0.217494	0.490651
0.184768	0.476365
0.236527	0.449101
0.217494	0.490651


# polygon number 80
0.236527	0.449101
0.274282	0.484021
0.217494	0.490651
0.236527	0.449101


# polygon number 81
0.236527	0.449101
0.181207	0.436384
0.224713	0.393803
0.236527	0.449101


# polygon number 82
0.174962	0.375861
0.226622	0.341045
0.224713	0.393803
0.174962	0.375861


# polygon number 83
0.125744	0.460345
0.136024	0.499111
0.078316	0.470706
0.125744	0.460345


# polygon number 84
0.27949	0.367881
0.224713	0.393803
0.226622	0.341045
0.27949	0.367881


# polygon number 85
0.163326	0.33256
0.125018	0.339344
0.136194	0.289768
0.163326	0.33256


# polygon number 86
0.166958	0.21968
0.216204	0.251404
0.176791	0.266343
0.166958	0.21968


# polygon number 87
0.183551	0.528121
0.184768	0.476365
0.217494	0.490651
0.183551	0.528121


# polygon number 88
0.236385	0.202253
0.271238	0.223883
0.216204	0.251404
0.236385	0.202253


# polygon number 89
0.264277	0.066555
0.264804	0.025
0.323501	0.0594141
0.264277	0.066555


# polygon number 90
0.264804	0.025
0.264277	0.066555
0.222193	0.0471454
0.264804	0.025


# polygon number 91
0.323501	0.0594141
0.264804	0.025
0.326918	0
0.323501	0.0594141


# polygon number 92
0.264277	0.066555
0.323501	0.0594141
0.334232	0.105744
0.264277	0.066555


# polygon number 93
0.362522	0.0625149
0.334232	0.105744
0.323501	0.0594141
0.362522	0.0625149


# polygon number 94
0.377909	0.025
0.323501	0.0594141
0.326918	0
0.377909	0.025


# polygon number 95
0.380683	0.131834
0.332518	0.155391
0.334232	0.105744
0.380683	0.131834


# polygon number 96
0.377909	0.025
0.362522	0.0625149
0.323501	0.0594141
0.377909	0.025


# polygon number 97
0.264804	0.025
0.229534	0
0.326918	0
0.264804	0.025


# polygon number 98
0.264277	0.066555
0.334232	0.105744
0.268826	0.121633
0.264277	0.066555


# polygon number 99
0.282079	0.165878
0.271238	0.223883
0.236385	0.202253
0.282079	0.165878


# polygon number 100
0.282079	0.165878
0.268826	0.121633
0.332518	0.155391
0.282079	0.165878


# polygon number 101
0.271238	0.223883
0.282079	0.165878
0.331043	0.205163
0.271238	0.223883


# polygon number 102
0.233639	0.15218
0.268826	0.121633
0.282079	0.165878
0.233639	0.15218


# polygon number 103
0.331043	0.205163
0.332518	0.155391
0.372943	0.170479
0.331043	0.205163


# polygon number 104
0.332518	0.155391
0.331043	0.205163
0.282079	0.165878
0.332518	0.155391


# polygon number 105
0.332518	0.155391
0.268826	0.121633
0.334232	0.105744
0.332518	0.155391


# polygon number 106
0.331043	0.205163
0.372943	0.170479
0.379514	0.229562
0.331043	0.205163


# polygon number 107
0.332518	0.155391
0.380683	0.131834
0.372943	0.170479
0.332518	0.155391


# polygon number 108
0.334651	0.237977
0.271238	0.223883
0.331043	0.205163
0.334651	0.237977


# polygon number 109
0.334232	0.105744
0.362522	0.0625149
0.380683	0.131834
0.334232	0.105744


# polygon number 110
0.216204	0.251404
0.271238	0.223883
0.282724	0.273808
0.216204	0.251404


# polygon number 111
0.416922	0.0525253
0.416443	0.108209
0.362522	0.0625149
0.416922	0.0525253


# polygon number 112
0.416922	0.0525253
0.377909	0.025
0.422454	0
0.416922	0.0525253


# polygon number 113
0.416443	0.108209
0.416922	0.0525253
0.475452	0.077203
0.416443	0.108209


# polygon number 114
0.362522	0.0625149
0.416443	0.108209
0.380683	0.131834
0.362522	0.0625149


# polygon number 115
0.470268	0.025
0.475452	0.077203
0.416922	0.0525253
0.470268	0.025


# polygon number 116
0.470268	0.025
0.422454	0
0.526153	0
0.470268	0.025


# polygon number 117
0.475452	0.077203
0.470268	0.025
0.519165	0.0604462
0.475452	0.077203


# polygon number 118
0.470268	0.025
0.416922	0.0525253
0.422454	0
0.470268	0.025


# polygon number 119
0.377909	0.025
0.326918	0
0.422454	0
0.377909	0.025


# polygon number 120
0.416443	0.108209
0.475452	0.077203
0.468971	0.123271
0.416443	0.108209


# polygon number 121
0.372943	0.170479
0.415041	0.19334
0.379514	0.229562
0.372943	0.170479


# polygon number 122
0.380683	0.131834
0.418929	0.162198
0.372943	0.170479
0.380683	0.131834


# polygon number 123
0.372943	0.170479
0.418929	0.162198
0.415041	0.19334
0.372943	0.170479


# polygon number 124
0.428368	0.242985
0.379514	0.229562
0.415041	0.19334
0.428368	0.242985


# polygon number 125
0.418929	0.162198
0.468971	0.123271
0.472325	0.171756
0.418929	0.162198


# polygon number 126
0.418929	0.162198
0.380683	0.131834
0.416443	0.108209
0.418929	0.162198


# polygon number 127
0.474397	0.223672
0.415041	0.19334
0.472325	0.171756
0.474397	0.223672


# polygon number 128
0.532928	0.198894
0.474397	0.223672
0.472325	0.171756
0.532928	0.198894


# polygon number 129
0.472325	0.171756
0.468971	0.123271
0.529851	0.158599
0.472325	0.171756


# polygon number 130
0.472325	0.171756
0.415041	0.19334
0.418929	0.162198
0.472325	0.171756


# polygon number 131
0.416443	0.108209
0.468971	0.123271
0.418929	0.162198
0.416443	0.108209


# polygon number 132
0.428368	0.242985
0.415041	0.19334
0.474397	0.223672
0.428368	0.242985


# polygon number 133
0.516519	0.238052
0.469482	0.272196
0.474397	0.223672
0.516519	0.238052


# polygon number 134
0.362522	0.0625149
0.377909	0.025
0.416922	0.0525253
0.362522	0.0625149


# polygon number 135
0.334651	0.237977
0.331043	0.205163
0.379514	0.229562
0.334651	0.237977


# polygon number 136
0.278791	0.335792
0.282724	0.273808
0.324083	0.300625
0.278791	0.335792


# polygon number 137
0.226622	0.341045
0.278791	0.335792
0.27949	0.367881
0.226622	0.341045


# polygon number 138
0.324083	0.300625
0.282724	0.273808
0.334651	0.237977
0.324083	0.300625


# polygon number 139
0.278791	0.335792
0.324083	0.300625
0.330336	0.33913
0.278791	0.335792


# polygon number 140
0.330336	0.33913
0.383218	0.330223
0.364543	0.364864
0.330336	0.33913


# polygon number 141
0.324083	0.300625
0.383218	0.330223
0.330336	0.33913
0.324083	0.300625


# polygon number 142
0.38341	0.267632
0.324083	0.300625
0.334651	0.237977
0.38341	0.267632


# polygon number 143
0.278791	0.335792
0.330336	0.33913
0.27949	0.367881
0.278791	0.335792


# polygon number 144
0.282724	0.273808
0.271238	0.223883
0.334651	0.237977
0.282724	0.273808


# polygon number 145
0.329192	0.399724
0.330336	0.33913
0.364543	0.364864
0.329192	0.399724


# polygon number 146
0.274282	0.484021
0.268753	0.435223
0.317489	0.454551
0.274282	0.484021


# polygon number 147
0.268753	0.435223
0.224713	0.393803
0.27949	0.367881
0.268753	0.435223


# polygon number 148
0.329192	0.399724
0.268753	0.435223
0.27949	0.367881
0.329192	0.399724


# polygon number 149
0.268753	0.435223
0.274282	0.484021
0.236527	0.449101
0.268753	0.435223


# polygon number 150
0.329192	0.399724
0.378239	0.4316
0.317489	0.454551
0.329192	0.399724


# polygon number 151
0.378239	0.4316
0.329192	0.399724
0.364543	0.364864
0.378239	0.4316


# polygon number 152
0.274282	0.484021
0.317489	0.454551
0.334147	0.510416
0.274282	0.484021


# polygon number 153
0.367839	0.467846
0.317489	0.454551
0.378239	0.4316
0.367839	0.467846


# polygon number 154
0.378239	0.4316
0.427455	0.438911
0.367839	0.467846
0.378239	0.4316


# polygon number 155
0.329192	0.399724
0.317489	0.454551
0.268753	0.435223
0.329192	0.399724


# polygon number 156
0.27949	0.367881
0.330336	0.33913
0.329192	0.399724
0.27949	0.367881


# polygon number 157
0.367839	0.467846
0.334147	0.510416
0.317489	0.454551
0.367839	0.467846


# polygon number 158
0.364543	0.364864
0.428336	0.404238
0.378239	0.4316
0.364543	0.364864


# polygon number 159
0.222719	0.312083
0.282724	0.273808
0.278791	0.335792
0.222719	0.312083


# polygon number 160
0.432369	0.3049
0.383218	0.330223
0.38341	0.267632
0.432369	0.3049


# polygon number 161
0.38341	0.267632
0.383218	0.330223
0.324083	0.300625
0.38341	0.267632


# polygon number 162
0.38341	0.267632
0.334651	0.237977
0.379514	0.229562
0.38341	0.267632


# polygon number 163
0.432369	0.3049
0.38341	0.267632
0.428368	0.242985
0.432369	0.3049


# polygon number 164
0.432369	0.3049
0.469482	0.272196
0.471744	0.314457
0.432369	0.3049


# polygon number 165
0.469482	0.272196
0.432369	0.3049
0.428368	0.242985
0.469482	0.272196


# polygon number 166
0.471744	0.314457
0.469482	0.272196
0.530196	0.305174
0.471744	0.314457


# polygon number 167
0.383218	0.330223
0.432369	0.3049
0.431324	0.354906
0.383218	0.330223


# polygon number 168
0.428368	0.242985
0.474397	0.223672
0.469482	0.272196
0.428368	0.242985


# polygon number 169
0.431324	0.354906
0.432369	0.3049
0.471744	0.314457
0.431324	0.354906


# polygon number 170
0.427455	0.438911
0.420469	0.493175
0.367839	0.467846
0.427455	0.438911


# polygon number 171
0.428336	0.404238
0.427455	0.438911
0.378239	0.4316
0.428336	0.404238


# polygon number 172
0.427455	0.438911
0.428336	0.404238
0.475348	0.429406
0.427455	0.438911


# polygon number 173
0.420469	0.493175
0.427455	0.438911
0.480519	0.480715
0.420469	0.493175


# polygon number 174
0.479295	0.368848
0.475348	0.429406
0.428336	0.404238
0.479295	0.368848


# polygon number 175
0.479295	0.368848
0.431324	0.354906
0.471744	0.314457
0.479295	0.368848


# polygon number 176
0.480519	0.480715
0.427455	0.438911
0.475348	0.429406
0.480519	0.480715


# polygon number 177
0.519488	0.454892
0.480519	0.480715
0.475348	0.429406
0.519488	0.454892


# polygon number 178
0.516779	0.506347
0.474017	0.536119
0.480519	0.480715
0.516779	0.506347


# polygon number 179
0.428336	0.404238
0.431324	0.354906
0.479295	0.368848
0.428336	0.404238


# polygon number 180
0.431324	0.354906
0.428336	0.404238
0.364543	0.364864
0.431324	0.354906


# polygon number 181
0.420469	0.493175
0.480519	0.480715
0.474017	0.536119
0.420469	0.493175


# polygon number 182
0.471744	0.314457
0.527061	0.348416
0.479295	0.368848
0.471744	0.314457


# polygon number 183
0.383218	0.330223
0.431324	0.354906
0.364543	0.364864
0.383218	0.330223


# polygon number 184
0.379514	0.229562
0.428368	0.242985
0.38341	0.267632
0.379514	0.229562


# polygon number 185
0.217494	0.490651
0.274282	0.484021
0.27751	0.525149
0.217494	0.490651


# polygon number 186
0.537288	0.406293
0.475348	0.429406
0.479295	0.368848
0.537288	0.406293


# polygon number 187
0.216188	0.0999935
0.264277	0.066555
0.268826	0.121633
0.216188	0.0999935


# polygon number 188
0.420469	0.493175
0.372221	0.514527
0.367839	0.467846
0.420469	0.493175


# polygon number 189
0.025	0.547088
0.025	0.510867
0.0872759	0.53141
0.025	0.547088


# polygon number 190
0.025	0.600485
0.025	0.547088
0.068676	0.571633
0.025	0.600485


# polygon number 191
0.112897	0.640634
0.0805665	0.637064
0.133195	0.606755
0.112897	0.640634


# polygon number 192
0.0872759	0.53141
0.068676	0.571633
0.025	0.547088
0.0872759	0.53141


# polygon number 193
0.068676	0.571633
0.133195	0.606755
0.0805665	0.637064
0.068676	0.571633


# polygon number 194
0.068676	0.571633
0.0805665	0.637064
0.025	0.600485
0.068676	0.571633


# polygon number 195
0.078316	0.470706
0.0872759	0.53141
0.025	0.510867
0.078316	0.470706


# polygon number 196
0.025	0.600485
0.0805665	0.637064
0.025	0.658274
0.025	0.600485


# polygon number 197
0.025	0.688364
0.025	0.658274
0.078788	0.681334
0.025	0.688364


# polygon number 198
0.025	0.738837
0.025	0.688364
0.0782909	0.714317
0.025	0.738837


# polygon number 199
0.134206	0.704711
0.0782909	0.714317
0.078788	0.681334
0.134206	0.704711


# polygon number 200
0.078788	0.681334
0.0782909	0.714317
0.025	0.688364
0.078788	0.681334


# polygon number 201
0.078788	0.681334
0.025	0.658274
0.0805665	0.637064
0.078788	0.681334


# polygon number 202
0.134206	0.704711
0.078788	0.681334
0.112897	0.640634
0.134206	0.704711


# polygon number 203
0.0805665	0.637064
0.112897	0.640634
0.078788	0.681334
0.0805665	0.637064


# polygon number 204
0.0693177	0.784618
0.025	0.738837
0.0782909	0.714317
0.0693177	0.784618


# polygon number 205
0.068676	0.571633
0.0872759	0.53141
0.131538	0.538752
0.068676	0.571633


# polygon number 206
0.167819	0.566494
0.131538	0.538752
0.183551	0.528121
0.167819	0.566494


# polygon number 207
0.136024	0.499111
0.131538	0.538752
0.0872759	0.53141
0.136024	0.499111


# polygon number 208
0.183551	0.528121
0.131538	0.538752
0.136024	0.499111
0.183551	0.528121


# polygon number 209
0.131538	0.538752
0.167819	0.566494
0.133195	0.606755
0.131538	0.538752


# polygon number 210
0.228232	0.545481
0.228781	0.590668
0.167819	0.566494
0.228232	0.545481


# polygon number 211
0.228232	0.545481
0.183551	0.528121
0.217494	0.490651
0.228232	0.545481


# polygon number 212
0.232577	0.653041
0.228781	0.590668
0.286284	0.624056
0.232577	0.653041


# polygon number 213
0.228232	0.545481
0.167819	0.566494
0.183551	0.528121
0.228232	0.545481


# polygon number 214
0.136024	0.499111
0.184768	0.476365
0.183551	0.528121
0.136024	0.499111


# polygon number 215
0.167819	0.566494
0.228781	0.590668
0.165761	0.630368
0.167819	0.566494


# polygon number 216
0.112897	0.640634
0.169365	0.664775
0.134206	0.704711
0.112897	0.640634


# polygon number 217
0.133195	0.606755
0.167819	0.566494
0.165761	0.630368
0.133195	0.606755


# polygon number 218
0.112897	0.640634
0.165761	0.630368
0.169365	0.664775
0.112897	0.640634


# polygon number 219
0.133195	0.606755
0.165761	0.630368
0.112897	0.640634
0.133195	0.606755


# polygon number 220
0.169365	0.664775
0.232577	0.653041
0.224411	0.693696
0.169365	0.664775


# polygon number 221
0.232577	0.653041
0.169365	0.664775
0.165761	0.630368
0.232577	0.653041


# polygon number 222
0.172857	0.712575
0.224411	0.693696
0.217581	0.747233
0.172857	0.712575


# polygon number 223
0.224411	0.693696
0.172857	0.712575
0.169365	0.664775
0.224411	0.693696


# polygon number 224
0.224411	0.693696
0.279725	0.733117
0.217581	0.747233
0.224411	0.693696


# polygon number 225
0.169365	0.664775
0.172857	0.712575
0.134206	0.704711
0.169365	0.664775


# polygon number 226
0.228781	0.590668
0.232577	0.653041
0.165761	0.630368
0.228781	0.590668


# polygon number 227
0.0782909	0.714317
0.134206	0.704711
0.130906	0.753239
0.0782909	0.714317


# polygon number 228
0.228781	0.590668
0.228232	0.545481
0.281396	0.582939
0.228781	0.590668


# polygon number 229
0.133195	0.606755
0.068676	0.571633
0.131538	0.538752
0.133195	0.606755


# polygon number 230
0.078316	0.470706
0.136024	0.499111
0.0872759	0.53141
0.078316	0.470706


# polygon number 231
0.172857	0.712575
0.130906	0.753239
0.134206	0.704711
0.172857	0.712575


# polygon number 232
0.025	0.854279
0.0816624	0.82341
0.0684444	0.874443
0.025	0.854279


# polygon number 233
0.0816624	0.82341
0.025	0.854279
0.025	0.800743
0.0816624	0.82341


# polygon number 234
0.025	0.854279
0.0684444	0.874443
0.025	0.887692
0.025	0.854279


# polygon number 235
0.0816624	0.82341
0.137486	0.805635
0.11833	0.859714
0.0816624	0.82341


# polygon number 236
0.137486	0.805635
0.0816624	0.82341
0.0693177	0.784618
0.137486	0.805635


# polygon number 237
0.0816624	0.82341
0.11833	0.859714
0.0684444	0.874443
0.0816624	0.82341


# polygon number 238
0.0693177	0.784618
0.0816624	0.82341
0.025	0.800743
0.0693177	0.784618


# polygon number 239
0.025	0.738837
0.0693177	0.784618
0.025	0.800743
0.025	0.738837


# polygon number 240
0.0684444	0.874443
0.11833	0.859714
0.121275	0.895158
0.0684444	0.874443


# polygon number 241
0.025	0.95
0.025	0.887692
0.0714816	0.919373
0.025	0.95


# polygon number 242
0.025	1
0.025	0.95
0.0666627	0.975
0.025	1


# polygon number 243
0.0714816	0.919373
0.121275	0.895158
0.125332	0.95
0.0714816	0.919373


# polygon number 244
0.0714816	0.919373
0.025	0.887692
0.0684444	0.874443
0.0714816	0.919373


# polygon number 245
0.025	1
0.0666627	0.975
0.127278	1
0.025	1


# polygon number 246
0.125332	0.95
0.0666627	0.975
0.0714816	0.919373
0.125332	0.95


# polygon number 247
0.121275	0.895158
0.178801	0.934675
0.125332	0.95
0.121275	0.895158


# polygon number 248
0.0714816	0.919373
0.0666627	0.975
0.025	0.95
0.0714816	0.919373


# polygon number 249
0.0684444	0.874443
0.121275	0.895158
0.0714816	0.919373
0.0684444	0.874443


# polygon number 250
0.127278	1
0.0666627	0.975
0.125332	0.95
0.127278	1


# polygon number 251
0.11833	0.859714
0.170438	0.867022
0.121275	0.895158
0.11833	0.859714


# polygon number 252
0.137486	0.805635
0.180245	0.763172
0.168498	0.835947
0.137486	0.805635


# polygon number 253
0.180245	0.763172
0.137486	0.805635
0.130906	0.753239
0.180245	0.763172


# polygon number 254
0.168498	0.835947
0.170438	0.867022
0.11833	0.859714
0.168498	0.835947


# polygon number 255
0.11833	0.859714
0.137486	0.805635
0.168498	0.835947
0.11833	0.859714


# polygon number 256
0.235042	0.788209
0.168498	0.835947
0.180245	0.763172
0.235042	0.788209


# polygon number 257
0.180245	0.763172
0.130906	0.753239
0.172857	0.712575
0.180245	0.763172


# polygon number 258
0.222758	0.911187
0.216051	0.848162
0.275936	0.869733
0.222758	0.911187


# polygon number 259
0.168498	0.835947
0.235042	0.788209
0.216051	0.848162
0.168498	0.835947


# polygon number 260
0.172857	0.712575
0.217581	0.747233
0.180245	0.763172
0.172857	0.712575


# polygon number 261
0.168498	0.835947
0.216051	0.848162
0.170438	0.867022
0.168498	0.835947


# polygon number 262
0.127278	1
0.125332	0.95
0.166258	0.975
0.127278	1


# polygon number 263
0.121275	0.895158
0.170438	0.867022
0.178801	0.934675
0.121275	0.895158


# polygon number 264
0.125332	0.95
0.178801	0.934675
0.166258	0.975
0.125332	0.95


# polygon number 265
0.127278	1
0.166258	0.975
0.234641	1
0.127278	1


# polygon number 266
0.178801	0.934675
0.222758	0.911187
0.21578	0.95
0.178801	0.934675


# polygon number 267
0.222758	0.911187
0.178801	0.934675
0.170438	0.867022
0.222758	0.911187


# polygon number 268
0.234641	1
0.166258	0.975
0.21578	0.95
0.234641	1


# polygon number 269
0.272851	0.975
0.234641	1
0.21578	0.95
0.272851	0.975


# polygon number 270
0.217581	0.747233
0.235042	0.788209
0.180245	0.763172
0.217581	0.747233


# polygon number 271
0.21578	0.95
0.166258	0.975
0.178801	0.934675
0.21578	0.95


# polygon number 272
0.170438	0.867022
0.216051	0.848162
0.222758	0.911187
0.170438	0.867022


# polygon number 273
0.21578	0.95
0.222758	0.911187
0.265086	0.925361
0.21578	0.95


# polygon number 274
0.137486	0.805635
0.0693177	0.784618
0.130906	0.753239
0.137486	0.805635


# polygon number 275
0.0782909	0.714317
0.130906	0.753239
0.0693177	0.784618
0.0782909	0.714317


# polygon number 276
0.232577	0.653041
0.273483	0.678318
0.224411	0.693696
0.232577	0.653041


# polygon number 277
0.281396	0.582939
0.326099	0.55975
0.323759	0.59098
0.281396	0.582939


# polygon number 278
0.326099	0.55975
0.281396	0.582939
0.27751	0.525149
0.326099	0.55975


# polygon number 279
0.286284	0.624056
0.281396	0.582939
0.323759	0.59098
0.286284	0.624056


# polygon number 280
0.286284	0.624056
0.228781	0.590668
0.281396	0.582939
0.286284	0.624056


# polygon number 281
0.386189	0.586304
0.323759	0.59098
0.326099	0.55975
0.386189	0.586304


# polygon number 282
0.334147	0.510416
0.326099	0.55975
0.27751	0.525149
0.334147	0.510416


# polygon number 283
0.372221	0.514527
0.326099	0.55975
0.334147	0.510416
0.372221	0.514527


# polygon number 284
0.323759	0.59098
0.386189	0.586304
0.36923	0.622246
0.323759	0.59098


# polygon number 285
0.27751	0.525149
0.228232	0.545481
0.217494	0.490651
0.27751	0.525149


# polygon number 286
0.317888	0.662234
0.323759	0.59098
0.36923	0.622246
0.317888	0.662234


# polygon number 287
0.279725	0.733117
0.273483	0.678318
0.320393	0.698651
0.279725	0.733117


# polygon number 288
0.273483	0.678318
0.232577	0.653041
0.286284	0.624056
0.273483	0.678318


# polygon number 289
0.317888	0.662234
0.273483	0.678318
0.286284	0.624056
0.317888	0.662234


# polygon number 290
0.279725	0.733117
0.235042	0.788209
0.217581	0.747233
0.279725	0.733117


# polygon number 291
0.317888	0.662234
0.369601	0.679804
0.320393	0.698651
0.317888	0.662234


# polygon number 292
0.317888	0.662234
0.286284	0.624056
0.323759	0.59098
0.317888	0.662234


# polygon number 293
0.320393	0.698651
0.334538	0.750366
0.279725	0.733117
0.320393	0.698651


# polygon number 294
0.382097	0.731922
0.334538	0.750366
0.320393	0.698651
0.382097	0.731922


# polygon number 295
0.320393	0.698651
0.369601	0.679804
0.382097	0.731922
0.320393	0.698651


# polygon number 296
0.317888	0.662234
0.320393	0.698651
0.273483	0.678318
0.317888	0.662234


# polygon number 297
0.36923	0.622246
0.369601	0.679804
0.317888	0.662234
0.36923	0.622246


# polygon number 298
0.279725	0.733117
0.334538	0.750366
0.287179	0.780055
0.279725	0.733117


# polygon number 299
0.36923	0.622246
0.4272	0.651348
0.369601	0.679804
0.36923	0.622246


# polygon number 300
0.273483	0.678318
0.279725	0.733117
0.224411	0.693696
0.273483	0.678318


# polygon number 301
0.372221	0.514527
0.415436	0.554996
0.386189	0.586304
0.372221	0.514527


# polygon number 302
0.372221	0.514527
0.420469	0.493175
0.415436	0.554996
0.372221	0.514527


# polygon number 303
0.386189	0.586304
0.415436	0.554996
0.425653	0.606564
0.386189	0.586304


# polygon number 304
0.36923	0.622246
0.386189	0.586304
0.425653	0.606564
0.36923	0.622246


# polygon number 305
0.415436	0.554996
0.470539	0.586004
0.425653	0.606564
0.415436	0.554996


# polygon number 306
0.470539	0.586004
0.415436	0.554996
0.474017	0.536119
0.470539	0.586004


# polygon number 307
0.475429	0.624011
0.470539	0.586004
0.516577	0.589498
0.475429	0.624011


# polygon number 308
0.425653	0.606564
0.470539	0.586004
0.475429	0.624011
0.425653	0.606564


# polygon number 309
0.420469	0.493175
0.474017	0.536119
0.415436	0.554996
0.420469	0.493175


# polygon number 310
0.425653	0.606564
0.4272	0.651348
0.36923	0.622246
0.425653	0.606564


# polygon number 311
0.416542	0.741076
0.382097	0.731922
0.430075	0.695742
0.416542	0.741076


# polygon number 312
0.369601	0.679804
0.4272	0.651348
0.430075	0.695742
0.369601	0.679804


# polygon number 313
0.382097	0.731922
0.369601	0.679804
0.430075	0.695742
0.382097	0.731922


# polygon number 314
0.334538	0.750366
0.382097	0.731922
0.369554	0.773061
0.334538	0.750366


# polygon number 315
0.487163	0.727641
0.472546	0.679034
0.523411	0.706167
0.487163	0.727641


# polygon number 316
0.472546	0.679034
0.430075	0.695742
0.4272	0.651348
0.472546	0.679034


# polygon number 317
0.430075	0.695742
0.487163	0.727641
0.416542	0.741076
0.430075	0.695742


# polygon number 318
0.487163	0.727641
0.430075	0.695742
0.472546	0.679034
0.487163	0.727641


# polygon number 319
0.516577	0.589498
0.470539	0.586004
0.474017	0.536119
0.516577	0.589498


# polygon number 320
0.472546	0.679034
0.4272	0.651348
0.475429	0.624011
0.472546	0.679034


# polygon number 321
0.4272	0.651348
0.425653	0.606564
0.475429	0.624011
0.4272	0.651348


# polygon number 322
0.416542	0.741076
0.487163	0.727641
0.479252	0.76626
0.416542	0.741076


# polygon number 323
0.472546	0.679034
0.475429	0.624011
0.532075	0.660083
0.472546	0.679034


# polygon number 324
0.386189	0.586304
0.326099	0.55975
0.372221	0.514527
0.386189	0.586304


# polygon number 325
0.334147	0.510416
0.367839	0.467846
0.372221	0.514527
0.334147	0.510416


# polygon number 326
0.369554	0.773061
0.382097	0.731922
0.416542	0.741076
0.369554	0.773061


# polygon number 327
0.235042	0.788209
0.287179	0.780055
0.283782	0.83636
0.235042	0.788209


# polygon number 328
0.287179	0.780055
0.235042	0.788209
0.279725	0.733117
0.287179	0.780055


# polygon number 329
0.283782	0.83636
0.287179	0.780055
0.324188	0.798493
0.283782	0.83636


# polygon number 330
0.283782	0.83636
0.275936	0.869733
0.216051	0.848162
0.283782	0.83636


# polygon number 331
0.321629	0.857666
0.324188	0.798493
0.362783	0.817349
0.321629	0.857666


# polygon number 332
0.324188	0.798493
0.321629	0.857666
0.283782	0.83636
0.324188	0.798493


# polygon number 333
0.369554	0.773061
0.362783	0.817349
0.324188	0.798493
0.369554	0.773061


# polygon number 334
0.337478	0.892788
0.321629	0.857666
0.387081	0.867296
0.337478	0.892788


# polygon number 335
0.287179	0.780055
0.334538	0.750366
0.324188	0.798493
0.287179	0.780055


# polygon number 336
0.283782	0.83636
0.321629	0.857666
0.275936	0.869733
0.283782	0.83636


# polygon number 337
0.272851	0.975
0.265086	0.925361
0.31634	0.95
0.272851	0.975


# polygon number 338
0.265086	0.925361
0.222758	0.911187
0.275936	0.869733
0.265086	0.925361


# polygon number 339
0.337478	0.892788
0.265086	0.925361
0.275936	0.869733
0.337478	0.892788


# polygon number 340
0.272851	0.975
0.21578	0.95
0.265086	0.925361
0.272851	0.975


# polygon number 341
0.365911	0.975
0.31634	0.95
0.382993	0.918601
0.365911	0.975


# polygon number 342
0.337478	0.892788
0.31634	0.95
0.265086	0.925361
0.337478	0.892788


# polygon number 343
0.328262	1
0.365911	0.975
0.425714	1
0.328262	1


# polygon number 344
0.365911	0.975
0.328262	1
0.31634	0.95
0.365911	0.975


# polygon number 345
0.382993	0.918601
0.31634	0.95
0.337478	0.892788
0.382993	0.918601


# polygon number 346
0.31634	0.95
0.328262	1
0.272851	0.975
0.31634	0.95


# polygon number 347
0.275936	0.869733
0.321629	0.857666
0.337478	0.892788
0.275936	0.869733


# polygon number 348
0.272851	0.975
0.328262	1
0.234641	1
0.272851	0.975


# polygon number 349
0.387081	0.867296
0.321629	0.857666
0.362783	0.817349
0.387081	0.867296


# polygon number 350
0.235042	0.788209
0.283782	0.83636
0.216051	0.848162
0.235042	0.788209


# polygon number 351
0.362783	0.817349
0.426421	0.857832
0.387081	0.867296
0.362783	0.817349


# polygon number 352
0.362783	0.817349
0.434006	0.799633
0.426421	0.857832
0.362783	0.817349


# polygon number 353
0.387081	0.867296
0.426421	0.857832
0.4204	0.905975
0.387081	0.867296


# polygon number 354
0.387081	0.867296
0.382993	0.918601
0.337478	0.892788
0.387081	0.867296


# polygon number 355
0.434006	0.799633
0.479252	0.76626
0.476043	0.821095
0.434006	0.799633


# polygon number 356
0.434006	0.799633
0.369554	0.773061
0.416542	0.741076
0.434006	0.799633


# polygon number 357
0.483231	0.87557
0.476043	0.821095
0.522243	0.851101
0.483231	0.87557


# polygon number 358
0.434006	0.799633
0.476043	0.821095
0.426421	0.857832
0.434006	0.799633


# polygon number 359
0.416542	0.741076
0.479252	0.76626
0.434006	0.799633
0.416542	0.741076


# polygon number 360
0.426421	0.857832
0.476043	0.821095
0.483231	0.87557
0.426421	0.857832


# polygon number 361
0.382993	0.918601
0.4204	0.905975
0.415883	0.95
0.382993	0.918601


# polygon number 362
0.382993	0.918601
0.387081	0.867296
0.4204	0.905975
0.382993	0.918601


# polygon number 363
0.415883	0.95
0.4204	0.905975
0.469355	0.912874
0.415883	0.95


# polygon number 364
0.415883	0.95
0.425714	1
0.365911	0.975
0.415883	0.95


# polygon number 365
0.478574	0.975
0.469355	0.912874
0.528172	0.95
0.478574	0.975


# polygon number 366
0.478574	0.975
0.415883	0.95
0.469355	0.912874
0.478574	0.975


# polygon number 367
0.425714	1
0.478574	0.975
0.528976	1
0.425714	1


# polygon number 368
0.425714	1
0.415883	0.95
0.478574	0.975
0.425714	1


# polygon number 369
0.469355	0.912874
0.483231	0.87557
0.522144	0.892896
0.469355	0.912874


# polygon number 370
0.4204	0.905975
0.426421	0.857832
0.469355	0.912874
0.4204	0.905975


# polygon number 371
0.483231	0.87557
0.469355	0.912874
0.426421	0.857832
0.483231	0.87557


# polygon number 372
0.415883	0.95
0.365911	0.975
0.382993	0.918601
0.415883	0.95


# polygon number 373
0.514171	0.800462
0.476043	0.821095
0.479252	0.76626
0.514171	0.800462


# polygon number 374
0.362783	0.817349
0.369554	0.773061
0.434006	0.799633
0.362783	0.817349


# polygon number 375
0.334538	0.750366
0.369554	0.773061
0.324188	0.798493
0.334538	0.750366


# polygon number 376
0.479252	0.76626
0.487163	0.727641
0.52712	0.737659
0.479252	0.76626


# polygon number 377
0.281396	0.582939
0.228232	0.545481
0.27751	0.525149
0.281396	0.582939


# polygon number 378
0.274282	0.484021
0.334147	0.510416
0.27751	0.525149
0.274282	0.484021


# polygon number 379
0.468971	0.123271
0.475452	0.077203
0.518668	0.111752
0.468971	0.123271


# polygon number 380
0.569507	0.0759665
0.518668	0.111752
0.519165	0.0604462
0.569507	0.0759665


# polygon number 381
0.529851	0.158599
0.468971	0.123271
0.518668	0.111752
0.529851	0.158599


# polygon number 382
0.526153	0
0.519165	0.0604462
0.470268	0.025
0.526153	0


# polygon number 383
0.580233	0.025
0.519165	0.0604462
0.526153	0
0.580233	0.025


# polygon number 384
0.615563	0.0883897
0.569507	0.0759665
0.625907	0.0544833
0.615563	0.0883897


# polygon number 385
0.580233	0.025
0.569507	0.0759665
0.519165	0.0604462
0.580233	0.025


# polygon number 386
0.625907	0.0544833
0.569507	0.0759665
0.580233	0.025
0.625907	0.0544833


# polygon number 387
0.518668	0.111752
0.569507	0.0759665
0.571798	0.132898
0.518668	0.111752


# polygon number 388
0.526153	0
0.630974	0
0.580233	0.025
0.526153	0


# polygon number 389
0.571798	0.132898
0.569507	0.0759665
0.615563	0.0883897
0.571798	0.132898


# polygon number 390
0.532928	0.198894
0.570254	0.179653
0.565095	0.212734
0.532928	0.198894


# polygon number 391
0.570254	0.179653
0.532928	0.198894
0.529851	0.158599
0.570254	0.179653


# polygon number 392
0.532928	0.198894
0.565095	0.212734
0.516519	0.238052
0.532928	0.198894


# polygon number 393
0.532928	0.198894
0.472325	0.171756
0.529851	0.158599
0.532928	0.198894


# polygon number 394
0.570254	0.179653
0.571798	0.132898
0.617207	0.161834
0.570254	0.179653


# polygon number 395
0.571798	0.132898
0.570254	0.179653
0.529851	0.158599
0.571798	0.132898


# polygon number 396
0.617207	0.161834
0.571798	0.132898
0.615563	0.0883897
0.617207	0.161834


# polygon number 397
0.565095	0.212734
0.570254	0.179653
0.627853	0.196283
0.565095	0.212734


# polygon number 398
0.529851	0.158599
0.518668	0.111752
0.571798	0.132898
0.529851	0.158599


# polygon number 399
0.627853	0.196283
0.570254	0.179653
0.617207	0.161834
0.627853	0.196283


# polygon number 400
0.615563	0.0883897
0.674856	0.114509
0.617207	0.161834
0.615563	0.0883897


# polygon number 401
0.474397	0.223672
0.532928	0.198894
0.516519	0.238052
0.474397	0.223672


# polygon number 402
0.663241	0.0868337
0.625907	0.0544833
0.665591	0.025
0.663241	0.0868337


# polygon number 403
0.630974	0
0.625907	0.0544833
0.580233	0.025
0.630974	0


# polygon number 404
0.665591	0.025
0.625907	0.0544833
0.630974	0
0.665591	0.025


# polygon number 405
0.674856	0.114509
0.615563	0.0883897
0.663241	0.0868337
0.674856	0.114509


# polygon number 406
0.665591	0.025
0.724915	0
0.723541	0.0388424
0.665591	0.025


# polygon number 407
0.724915	0
0.665591	0.025
0.630974	0
0.724915	0


# polygon number 408
0.731799	0.100479
0.723541	0.0388424
0.768511	0.0725423
0.731799	0.100479


# polygon number 409
0.665591	0.025
0.723541	0.0388424
0.663241	0.0868337
0.665591	0.025


# polygon number 410
0.663241	0.0868337
0.723541	0.0388424
0.731799	0.100479
0.663241	0.0868337


# polygon number 411
0.671491	0.218754
0.627853	0.196283
0.685851	0.181736
0.671491	0.218754


# polygon number 412
0.617207	0.161834
0.674856	0.114509
0.685851	0.181736
0.617207	0.161834


# polygon number 413
0.627853	0.196283
0.617207	0.161834
0.685851	0.181736
0.627853	0.196283


# polygon number 414
0.565095	0.212734
0.627853	0.196283
0.615648	0.25269
0.565095	0.212734


# polygon number 415
0.724194	0.21193
0.72357	0.139134
0.769744	0.174309
0.724194	0.21193


# polygon number 416
0.72357	0.139134
0.685851	0.181736
0.674856	0.114509
0.72357	0.139134


# polygon number 417
0.685851	0.181736
0.724194	0.21193
0.671491	0.218754
0.685851	0.181736


# polygon number 418
0.724194	0.21193
0.685851	0.181736
0.72357	0.139134
0.724194	0.21193


# polygon number 419
0.723648	0.245726
0.724194	0.21193
0.76791	0.215124
0.723648	0.245726


# polygon number 420
0.72357	0.139134
0.674856	0.114509
0.731799	0.100479
0.72357	0.139134


# polygon number 421
0.674856	0.114509
0.663241	0.0868337
0.731799	0.100479
0.674856	0.114509


# polygon number 422
0.671491	0.218754
0.724194	0.21193
0.723648	0.245726
0.671491	0.218754


# polygon number 423
0.723541	0.0388424
0.724915	0
0.773877	0.025
0.723541	0.0388424


# polygon number 424
0.663241	0.0868337
0.615563	0.0883897
0.625907	0.0544833
0.663241	0.0868337


# polygon number 425
0.615648	0.25269
0.627853	0.196283
0.671491	0.218754
0.615648	0.25269


# polygon number 426
0.530196	0.305174
0.527061	0.348416
0.471744	0.314457
0.530196	0.305174


# polygon number 427
0.530196	0.305174
0.516519	0.238052
0.581897	0.275524
0.530196	0.305174


# polygon number 428
0.527061	0.348416
0.530196	0.305174
0.563882	0.318017
0.527061	0.348416


# polygon number 429
0.537288	0.406293
0.479295	0.368848
0.527061	0.348416
0.537288	0.406293


# polygon number 430
0.636351	0.301322
0.563882	0.318017
0.581897	0.275524
0.636351	0.301322


# polygon number 431
0.581897	0.275524
0.563882	0.318017
0.530196	0.305174
0.581897	0.275524


# polygon number 432
0.581897	0.275524
0.516519	0.238052
0.565095	0.212734
0.581897	0.275524


# polygon number 433
0.633453	0.346423
0.566507	0.364266
0.563882	0.318017
0.633453	0.346423


# polygon number 434
0.615648	0.25269
0.581897	0.275524
0.565095	0.212734
0.615648	0.25269


# polygon number 435
0.527061	0.348416
0.563882	0.318017
0.566507	0.364266
0.527061	0.348416


# polygon number 436
0.569926	0.430594
0.519488	0.454892
0.537288	0.406293
0.569926	0.430594


# polygon number 437
0.519488	0.454892
0.475348	0.429406
0.537288	0.406293
0.519488	0.454892


# polygon number 438
0.566507	0.364266
0.537288	0.406293
0.527061	0.348416
0.566507	0.364266


# polygon number 439
0.569926	0.430594
0.537288	0.406293
0.566507	0.364266
0.569926	0.430594


# polygon number 440
0.569926	0.430594
0.618975	0.411856
0.623108	0.443788
0.569926	0.430594


# polygon number 441
0.618975	0.411856
0.569926	0.430594
0.566507	0.364266
0.618975	0.411856


# polygon number 442
0.634948	0.507826
0.574445	0.463765
0.623108	0.443788
0.634948	0.507826


# polygon number 443
0.623108	0.443788
0.574445	0.463765
0.569926	0.430594
0.623108	0.443788


# polygon number 444
0.623108	0.443788
0.618975	0.411856
0.668264	0.413409
0.623108	0.443788


# polygon number 445
0.569926	0.430594
0.574445	0.463765
0.519488	0.454892
0.569926	0.430594


# polygon number 446
0.618975	0.411856
0.566507	0.364266
0.633453	0.346423
0.618975	0.411856


# polygon number 447
0.516779	0.506347
0.519488	0.454892
0.574445	0.463765
0.516779	0.506347


# polygon number 448
0.615648	0.25269
0.636351	0.301322
0.581897	0.275524
0.615648	0.25269


# polygon number 449
0.519488	0.454892
0.516779	0.506347
0.480519	0.480715
0.519488	0.454892


# polygon number 450
0.636351	0.301322
0.674999	0.281728
0.679298	0.331231
0.636351	0.301322


# polygon number 451
0.636351	0.301322
0.615648	0.25269
0.674999	0.281728
0.636351	0.301322


# polygon number 452
0.679298	0.331231
0.674999	0.281728
0.717634	0.306082
0.679298	0.331231


# polygon number 453
0.636351	0.301322
0.679298	0.331231
0.633453	0.346423
0.636351	0.301322


# polygon number 454
0.721813	0.341784
0.717634	0.306082
0.784091	0.329221
0.721813	0.341784


# polygon number 455
0.723648	0.245726
0.717634	0.306082
0.674999	0.281728
0.723648	0.245726


# polygon number 456
0.736621	0.410993
0.721813	0.341784
0.780289	0.368594
0.736621	0.410993


# polygon number 457
0.717634	0.306082
0.721813	0.341784
0.679298	0.331231
0.717634	0.306082


# polygon number 458
0.671491	0.218754
0.674999	0.281728
0.615648	0.25269
0.671491	0.218754


# polygon number 459
0.679298	0.331231
0.721813	0.341784
0.681419	0.379542
0.679298	0.331231


# polygon number 460
0.668264	0.413409
0.676565	0.468042
0.623108	0.443788
0.668264	0.413409


# polygon number 461
0.618975	0.411856
0.681419	0.379542
0.668264	0.413409
0.618975	0.411856


# polygon number 462
0.676565	0.468042
0.668264	0.413409
0.714258	0.443874
0.676565	0.468042


# polygon number 463
0.618975	0.411856
0.633453	0.346423
0.681419	0.379542
0.618975	0.411856


# polygon number 464
0.736621	0.410993
0.714258	0.443874
0.668264	0.413409
0.736621	0.410993


# polygon number 465
0.681419	0.379542
0.633453	0.346423
0.679298	0.331231
0.681419	0.379542


# polygon number 466
0.725658	0.490596
0.676565	0.468042
0.714258	0.443874
0.725658	0.490596


# polygon number 467
0.773994	0.464525
0.725658	0.490596
0.714258	0.443874
0.773994	0.464525


# polygon number 468
0.714258	0.443874
0.736621	0.410993
0.772071	0.419092
0.714258	0.443874


# polygon number 469
0.668264	0.413409
0.681419	0.379542
0.736621	0.410993
0.668264	0.413409


# polygon number 470
0.721813	0.341784
0.736621	0.410993
0.681419	0.379542
0.721813	0.341784


# polygon number 471
0.634948	0.507826
0.623108	0.443788
0.676565	0.468042
0.634948	0.507826


# polygon number 472
0.723648	0.245726
0.775686	0.28255
0.717634	0.306082
0.723648	0.245726


# polygon number 473
0.636351	0.301322
0.633453	0.346423
0.563882	0.318017
0.636351	0.301322


# polygon number 474
0.723648	0.245726
0.674999	0.281728
0.671491	0.218754
0.723648	0.245726


# polygon number 475
0.725658	0.490596
0.677915	0.528816
0.676565	0.468042
0.725658	0.490596


# polygon number 476
0.773039	0.114577
0.72357	0.139134
0.731799	0.100479
0.773039	0.114577


# polygon number 477
0.518668	0.111752
0.475452	0.077203
0.519165	0.0604462
0.518668	0.111752


# polygon number 478
0.773039	0.114577
0.768511	0.0725423
0.828294	0.107552
0.773039	0.114577


# polygon number 479
0.773877	0.025
0.768511	0.0725423
0.723541	0.0388424
0.773877	0.025


# polygon number 480
0.820736	0.0556611
0.768511	0.0725423
0.773877	0.025
0.820736	0.0556611


# polygon number 481
0.773039	0.114577
0.769744	0.174309
0.72357	0.139134
0.773039	0.114577


# polygon number 482
0.87029	0.134188
0.828294	0.107552
0.883763	0.0866727
0.87029	0.134188


# polygon number 483
0.833358	0
0.820736	0.0556611
0.773877	0.025
0.833358	0


# polygon number 484
0.820736	0.0556611
0.883763	0.0866727
0.828294	0.107552
0.820736	0.0556611


# polygon number 485
0.820736	0.0556611
0.828294	0.107552
0.768511	0.0725423
0.820736	0.0556611


# polygon number 486
0.773877	0.025
0.724915	0
0.833358	0
0.773877	0.025


# polygon number 487
0.773039	0.114577
0.828294	0.107552
0.813536	0.138634
0.773039	0.114577


# polygon number 488
0.831677	0.191333
0.76791	0.215124
0.769744	0.174309
0.831677	0.191333


# polygon number 489
0.76791	0.215124
0.724194	0.21193
0.769744	0.174309
0.76791	0.215124


# polygon number 490
0.813536	0.138634
0.769744	0.174309
0.773039	0.114577
0.813536	0.138634


# polygon number 491
0.831677	0.191333
0.769744	0.174309
0.813536	0.138634
0.831677	0.191333


# polygon number 492
0.874202	0.228488
0.831677	0.191333
0.88744	0.16621
0.874202	0.228488


# polygon number 493
0.87029	0.134188
0.831677	0.191333
0.813536	0.138634
0.87029	0.134188


# polygon number 494
0.825483	0.239043
0.874202	0.228488
0.879769	0.285798
0.825483	0.239043


# polygon number 495
0.874202	0.228488
0.825483	0.239043
0.831677	0.191333
0.874202	0.228488


# polygon number 496
0.831677	0.191333
0.87029	0.134188
0.88744	0.16621
0.831677	0.191333


# polygon number 497
0.831677	0.191333
0.825483	0.239043
0.76791	0.215124
0.831677	0.191333


# polygon number 498
0.813536	0.138634
0.828294	0.107552
0.87029	0.134188
0.813536	0.138634


# polygon number 499
0.76791	0.215124
0.825483	0.239043
0.775686	0.28255
0.76791	0.215124


# polygon number 500
0.820736	0.0556611
0.833358	0
0.887183	0.025
0.820736	0.0556611


# polygon number 501
0.731799	0.100479
0.768511	0.0725423
0.773039	0.114577
0.731799	0.100479


# polygon number 502
0.883763	0.0866727
0.887183	0.025
0.916683	0.0521504
0.883763	0.0866727


# polygon number 503
0.887183	0.025
0.883763	0.0866727
0.820736	0.0556611
0.887183	0.025


# polygon number 504
0.916683	0.0521504
0.887183	0.025
0.922003	0
0.916683	0.0521504


# polygon number 505
0.929778	0.0881585
0.883763	0.0866727
0.916683	0.0521504
0.929778	0.0881585


# polygon number 506
0.922003	0
0.975	0
0.975	0.0505516
0.922003	0


# polygon number 507
0.922003	0
0.975	0.0505516
0.916683	0.0521504
0.922003	0


# polygon number 508
0.887183	0.025
0.833358	0
0.922003	0
0.887183	0.025


# polygon number 509
0.929778	0.0881585
0.916683	0.0521504
0.975	0.0505516
0.929778	0.0881585


# polygon number 510
0.927245	0.189433
0.88744	0.16621
0.930342	0.156559
0.927245	0.189433


# polygon number 511
0.87029	0.134188
0.929778	0.0881585
0.930342	0.156559
0.87029	0.134188


# polygon number 512
0.87029	0.134188
0.930342	0.156559
0.88744	0.16621
0.87029	0.134188


# polygon number 513
0.88744	0.16621
0.927245	0.189433
0.874202	0.228488
0.88744	0.16621


# polygon number 514
0.975	0.138376
0.930342	0.156559
0.929778	0.0881585
0.975	0.138376


# polygon number 515
0.930342	0.156559
0.975	0.193629
0.927245	0.189433
0.930342	0.156559


# polygon number 516
0.975	0.193629
0.930342	0.156559
0.975	0.138376
0.975	0.193629


# polygon number 517
0.975	0.138376
0.929778	0.0881585
0.975	0.0955161
0.975	0.138376


# polygon number 518
0.929778	0.0881585
0.975	0.0505516
0.975	0.0955161
0.929778	0.0881585


# polygon number 519
0.874202	0.228488
0.927245	0.189433
0.935742	0.260638
0.874202	0.228488


# polygon number 520
0.87029	0.134188
0.883763	0.0866727
0.929778	0.0881585
0.87029	0.134188


# polygon number 521
0.975	0.24018
0.927245	0.189433
0.975	0.193629
0.975	0.24018


# polygon number 522
0.784091	0.329221
0.780289	0.368594
0.721813	0.341784
0.784091	0.329221


# polygon number 523
0.784091	0.329221
0.775686	0.28255
0.818013	0.310729
0.784091	0.329221


# polygon number 524
0.780289	0.368594
0.784091	0.329221
0.814725	0.342614
0.780289	0.368594


# polygon number 525
0.780289	0.368594
0.772071	0.419092
0.736621	0.410993
0.780289	0.368594


# polygon number 526
0.814725	0.342614
0.818013	0.310729
0.876038	0.332885
0.814725	0.342614


# polygon number 527
0.818013	0.310729
0.814725	0.342614
0.784091	0.329221
0.818013	0.310729


# polygon number 528
0.879769	0.285798
0.876038	0.332885
0.818013	0.310729
0.879769	0.285798


# polygon number 529
0.780289	0.368594
0.814725	0.342614
0.830162	0.404992
0.780289	0.368594


# polygon number 530
0.775686	0.28255
0.825483	0.239043
0.818013	0.310729
0.775686	0.28255


# polygon number 531
0.86648	0.37682
0.814725	0.342614
0.876038	0.332885
0.86648	0.37682


# polygon number 532
0.772071	0.419092
0.819044	0.449866
0.773994	0.464525
0.772071	0.419092


# polygon number 533
0.819044	0.449866
0.772071	0.419092
0.830162	0.404992
0.819044	0.449866


# polygon number 534
0.773994	0.464525
0.819044	0.449866
0.821959	0.505289
0.773994	0.464525


# polygon number 535
0.772071	0.419092
0.773994	0.464525
0.714258	0.443874
0.772071	0.419092


# polygon number 536
0.883033	0.436131
0.819044	0.449866
0.830162	0.404992
0.883033	0.436131


# polygon number 537
0.830162	0.404992
0.772071	0.419092
0.780289	0.368594
0.830162	0.404992


# polygon number 538
0.86525	0.52109
0.821959	0.505289
0.863527	0.466385
0.86525	0.52109


# polygon number 539
0.821959	0.505289
0.819044	0.449866
0.863527	0.466385
0.821959	0.505289


# polygon number 540
0.883033	0.436131
0.830162	0.404992
0.86648	0.37682
0.883033	0.436131


# polygon number 541
0.883033	0.436131
0.863527	0.466385
0.819044	0.449866
0.883033	0.436131


# polygon number 542
0.814725	0.342614
0.86648	0.37682
0.830162	0.404992
0.814725	0.342614


# polygon number 543
0.725658	0.490596
0.773994	0.464525
0.782384	0.518322
0.725658	0.490596


# polygon number 544
0.86648	0.37682
0.876038	0.332885
0.935481	0.358281
0.86648	0.37682


# polygon number 545
0.775686	0.28255
0.784091	0.329221
0.717634	0.306082
0.775686	0.28255


# polygon number 546
0.879769	0.285798
0.935742	0.260638
0.925149	0.298261
0.879769	0.285798


# polygon number 547
0.825483	0.239043
0.879769	0.285798
0.818013	0.310729
0.825483	0.239043


# polygon number 548
0.925149	0.298261
0.935742	0.260638
0.975	0.297074
0.925149	0.298261


# polygon number 549
0.876038	0.332885
0.925149	0.298261
0.935481	0.358281
0.876038	0.332885


# polygon number 550
0.975	0.24018
0.975	0.297074
0.935742	0.260638
0.975	0.24018


# polygon number 551
0.975	0.297074
0.975	0.351296
0.925149	0.298261
0.975	0.297074


# polygon number 552
0.935742	0.260638
0.879769	0.285798
0.874202	0.228488
0.935742	0.260638


# polygon number 553
0.935481	0.358281
0.925149	0.298261
0.975	0.351296
0.935481	0.358281


# polygon number 554
0.883033	0.436131
0.930596	0.402541
0.92477	0.450483
0.883033	0.436131


# polygon number 555
0.883033	0.436131
0.86648	0.37682
0.930596	0.402541
0.883033	0.436131


# polygon number 556
0.92477	0.450483
0.930596	0.402541
0.975	0.452778
0.92477	0.450483


# polygon number 557
0.92477	0.450483
0.936903	0.491535
0.863527	0.466385
0.92477	0.450483


# polygon number 558
0.975	0.452778
0.930596	0.402541
0.975	0.402429
0.975	0.452778


# polygon number 559
0.975	0.402429
0.935481	0.358281
0.975	0.351296
0.975	0.402429


# polygon number 560
0.936903	0.491535
0.975	0.452778
0.975	0.510881
0.936903	0.491535


# polygon number 561
0.936903	0.491535
0.92477	0.450483
0.975	0.452778
0.936903	0.491535


# polygon number 562
0.975	0.402429
0.930596	0.402541
0.935481	0.358281
0.975	0.402429


# polygon number 563
0.935481	0.358281
0.930596	0.402541
0.86648	0.37682
0.935481	0.358281


# polygon number 564
0.92477	0.450483
0.863527	0.466385
0.883033	0.436131
0.92477	0.450483


# polygon number 565
0.876038	0.332885
0.879769	0.285798
0.925149	0.298261
0.876038	0.332885


# polygon number 566
0.927245	0.189433
0.975	0.24018
0.935742	0.260638
0.927245	0.189433


# polygon number 567
0.86525	0.52109
0.863527	0.466385
0.936903	0.491535
0.86525	0.52109


# polygon number 568
0.775686	0.28255
0.723648	0.245726
0.76791	0.215124
0.775686	0.28255


# polygon number 569
0.782384	0.518322
0.773994	0.464525
0.821959	0.505289
0.782384	0.518322


# polygon number 570
0.474017	0.536119
0.524892	0.537606
0.516577	0.589498
0.474017	0.536119


# polygon number 571
0.475429	0.624011
0.516577	0.589498
0.532075	0.660083
0.475429	0.624011


# polygon number 572
0.524892	0.537606
0.516779	0.506347
0.5755	0.523929
0.524892	0.537606


# polygon number 573
0.516577	0.589498
0.524892	0.537606
0.566258	0.573662
0.516577	0.589498


# polygon number 574
0.583342	0.619649
0.566258	0.573662
0.623796	0.604871
0.583342	0.619649


# polygon number 575
0.5755	0.523929
0.566258	0.573662
0.524892	0.537606
0.5755	0.523929


# polygon number 576
0.629138	0.644091
0.576944	0.679891
0.583342	0.619649
0.629138	0.644091


# polygon number 577
0.566258	0.573662
0.583342	0.619649
0.516577	0.589498
0.566258	0.573662


# polygon number 578
0.574445	0.463765
0.5755	0.523929
0.516779	0.506347
0.574445	0.463765


# polygon number 579
0.516577	0.589498
0.583342	0.619649
0.532075	0.660083
0.516577	0.589498


# polygon number 580
0.52712	0.737659
0.523411	0.706167
0.570779	0.729529
0.52712	0.737659


# polygon number 581
0.523411	0.706167
0.472546	0.679034
0.532075	0.660083
0.523411	0.706167


# polygon number 582
0.576944	0.679891
0.523411	0.706167
0.532075	0.660083
0.576944	0.679891


# polygon number 583
0.52712	0.737659
0.514171	0.800462
0.479252	0.76626
0.52712	0.737659


# polygon number 584
0.570779	0.729529
0.576944	0.679891
0.617739	0.690414
0.570779	0.729529


# polygon number 585
0.576944	0.679891
0.570779	0.729529
0.523411	0.706167
0.576944	0.679891


# polygon number 586
0.576944	0.679891
0.532075	0.660083
0.583342	0.619649
0.576944	0.679891


# polygon number 587
0.626174	0.740342
0.570779	0.729529
0.617739	0.690414
0.626174	0.740342


# polygon number 588
0.576944	0.679891
0.629138	0.644091
0.617739	0.690414
0.576944	0.679891


# polygon number 589
0.587172	0.763937
0.52712	0.737659
0.570779	0.729529
0.587172	0.763937


# polygon number 590
0.631515	0.543615
0.566258	0.573662
0.5755	0.523929
0.631515	0.543615


# polygon number 591
0.52712	0.737659
0.487163	0.727641
0.523411	0.706167
0.52712	0.737659


# polygon number 592
0.66812	0.571787
0.631515	0.543615
0.677915	0.528816
0.66812	0.571787


# polygon number 593
0.631515	0.543615
0.623796	0.604871
0.566258	0.573662
0.631515	0.543615


# polygon number 594
0.677915	0.528816
0.631515	0.543615
0.634948	0.507826
0.677915	0.528816


# polygon number 595
0.631515	0.543615
0.66812	0.571787
0.623796	0.604871
0.631515	0.543615


# polygon number 596
0.725443	0.541502
0.733539	0.59013
0.66812	0.571787
0.725443	0.541502


# polygon number 597
0.725443	0.541502
0.677915	0.528816
0.725658	0.490596
0.725443	0.541502


# polygon number 598
0.733539	0.59013
0.725443	0.541502
0.762581	0.574784
0.733539	0.59013


# polygon number 599
0.725443	0.541502
0.66812	0.571787
0.677915	0.528816
0.725443	0.541502


# polygon number 600
0.634948	0.507826
0.676565	0.468042
0.677915	0.528816
0.634948	0.507826


# polygon number 601
0.66812	0.571787
0.733539	0.59013
0.678825	0.618342
0.66812	0.571787


# polygon number 602
0.681103	0.666648
0.663691	0.716494
0.617739	0.690414
0.681103	0.666648


# polygon number 603
0.678825	0.618342
0.629138	0.644091
0.623796	0.604871
0.678825	0.618342


# polygon number 604
0.681103	0.666648
0.617739	0.690414
0.629138	0.644091
0.681103	0.666648


# polygon number 605
0.623796	0.604871
0.629138	0.644091
0.583342	0.619649
0.623796	0.604871


# polygon number 606
0.678825	0.618342
0.723097	0.646714
0.681103	0.666648
0.678825	0.618342


# polygon number 607
0.723097	0.646714
0.678825	0.618342
0.733539	0.59013
0.723097	0.646714


# polygon number 608
0.681103	0.666648
0.730339	0.695681
0.663691	0.716494
0.681103	0.666648


# polygon number 609
0.730339	0.695681
0.681103	0.666648
0.723097	0.646714
0.730339	0.695681


# polygon number 610
0.730339	0.695681
0.723097	0.646714
0.767171	0.67313
0.730339	0.695681


# polygon number 611
0.678825	0.618342
0.681103	0.666648
0.629138	0.644091
0.678825	0.618342


# polygon number 612
0.623796	0.604871
0.66812	0.571787
0.678825	0.618342
0.623796	0.604871


# polygon number 613
0.665624	0.77905
0.663691	0.716494
0.734297	0.751919
0.665624	0.77905


# polygon number 614
0.734297	0.751919
0.663691	0.716494
0.730339	0.695681
0.734297	0.751919


# polygon number 615
0.631515	0.543615
0.5755	0.523929
0.634948	0.507826
0.631515	0.543615


# polygon number 616
0.634948	0.507826
0.5755	0.523929
0.574445	0.463765
0.634948	0.507826


# polygon number 617
0.663691	0.716494
0.626174	0.740342
0.617739	0.690414
0.663691	0.716494


# polygon number 618
0.514171	0.800462
0.562541	0.82606
0.522243	0.851101
0.514171	0.800462


# polygon number 619
0.562541	0.82606
0.514171	0.800462
0.587172	0.763937
0.562541	0.82606


# polygon number 620
0.563234	0.883905
0.522243	0.851101
0.562541	0.82606
0.563234	0.883905


# polygon number 621
0.522243	0.851101
0.522144	0.892896
0.483231	0.87557
0.522243	0.851101


# polygon number 622
0.616899	0.787652
0.623298	0.852484
0.562541	0.82606
0.616899	0.787652


# polygon number 623
0.616899	0.787652
0.587172	0.763937
0.626174	0.740342
0.616899	0.787652


# polygon number 624
0.623298	0.852484
0.616899	0.787652
0.674605	0.836229
0.623298	0.852484


# polygon number 625
0.616899	0.787652
0.562541	0.82606
0.587172	0.763937
0.616899	0.787652


# polygon number 626
0.52712	0.737659
0.587172	0.763937
0.514171	0.800462
0.52712	0.737659


# polygon number 627
0.563234	0.883905
0.562541	0.82606
0.623298	0.852484
0.563234	0.883905


# polygon number 628
0.528172	0.95
0.528976	1
0.478574	0.975
0.528172	0.95


# polygon number 629
0.528172	0.95
0.522144	0.892896
0.574741	0.921939
0.528172	0.95


# polygon number 630
0.528976	1
0.528172	0.95
0.576904	0.975
0.528976	1


# polygon number 631
0.469355	0.912874
0.522144	0.892896
0.528172	0.95
0.469355	0.912874


# polygon number 632
0.574741	0.921939
0.576904	0.975
0.528172	0.95
0.574741	0.921939


# polygon number 633
0.574741	0.921939
0.563234	0.883905
0.629685	0.889563
0.574741	0.921939


# polygon number 634
0.576904	0.975
0.621883	0.95
0.633405	1
0.576904	0.975


# polygon number 635
0.621883	0.95
0.576904	0.975
0.574741	0.921939
0.621883	0.95


# polygon number 636
0.574741	0.921939
0.629685	0.889563
0.621883	0.95
0.574741	0.921939


# polygon number 637
0.574741	0.921939
0.522144	0.892896
0.563234	0.883905
0.574741	0.921939


# polygon number 638
0.522144	0.892896
0.522243	0.851101
0.563234	0.883905
0.522144	0.892896


# polygon number 639
0.528976	1
0.576904	0.975
0.633405	1
0.528976	1


# polygon number 640
0.629685	0.889563
0.563234	0.883905
0.623298	0.852484
0.629685	0.889563


# polygon number 641
0.476043	0.821095
0.514171	0.800462
0.522243	0.851101
0.476043	0.821095


# polygon number 642
0.665624	0.77905
0.674605	0.836229
0.616899	0.787652
0.665624	0.77905


# polygon number 643
0.626174	0.740342
0.663691	0.716494
0.665624	0.77905
0.626174	0.740342


# polygon number 644
0.674605	0.836229
0.665624	0.77905
0.733415	0.806456
0.674605	0.836229


# polygon number 645
0.623298	0.852484
0.674605	0.836229
0.685351	0.878026
0.623298	0.852484


# polygon number 646
0.674605	0.836229
0.722227	0.854995
0.685351	0.878026
0.674605	0.836229


# polygon number 647
0.722227	0.854995
0.674605	0.836229
0.733415	0.806456
0.722227	0.854995


# polygon number 648
0.72764	0.910881
0.722227	0.854995
0.771187	0.864095
0.72764	0.910881


# polygon number 649
0.685351	0.878026
0.722227	0.854995
0.72764	0.910881
0.685351	0.878026


# polygon number 650
0.665624	0.77905
0.734297	0.751919
0.733415	0.806456
0.665624	0.77905


# polygon number 651
0.623298	0.852484
0.685351	0.878026
0.629685	0.889563
0.623298	0.852484


# polygon number 652
0.680547	0.975
0.621883	0.95
0.677339	0.912949
0.680547	0.975


# polygon number 653
0.629685	0.889563
0.685351	0.878026
0.677339	0.912949
0.629685	0.889563


# polygon number 654
0.621883	0.95
0.680547	0.975
0.633405	1
0.621883	0.95


# polygon number 655
0.677339	0.912949
0.621883	0.95
0.629685	0.889563
0.677339	0.912949


# polygon number 656
0.725988	1
0.721552	0.95
0.783146	0.975
0.725988	1


# polygon number 657
0.721552	0.95
0.680547	0.975
0.677339	0.912949
0.721552	0.95


# polygon number 658
0.680547	0.975
0.725988	1
0.633405	1
0.680547	0.975


# polygon number 659
0.725988	1
0.680547	0.975
0.721552	0.95
0.725988	1


# polygon number 660
0.775241	0.919812
0.721552	0.95
0.72764	0.910881
0.775241	0.919812


# polygon number 661
0.721552	0.95
0.677339	0.912949
0.72764	0.910881
0.721552	0.95


# polygon number 662
0.685351	0.878026
0.72764	0.910881
0.677339	0.912949
0.685351	0.878026


# polygon number 663
0.77765	0.816779
0.722227	0.854995
0.733415	0.806456
0.77765	0.816779


# polygon number 664
0.665624	0.77905
0.616899	0.787652
0.626174	0.740342
0.665624	0.77905


# polygon number 665
0.570779	0.729529
0.626174	0.740342
0.587172	0.763937
0.570779	0.729529


# polygon number 666
0.779117	0.619153
0.723097	0.646714
0.733539	0.59013
0.779117	0.619153


# polygon number 667
0.516779	0.506347
0.524892	0.537606
0.474017	0.536119
0.516779	0.506347


# polygon number 668
0.779117	0.619153
0.762581	0.574784
0.824237	0.598402
0.779117	0.619153


# polygon number 669
0.782384	0.518322
0.762581	0.574784
0.725443	0.541502
0.782384	0.518322


# polygon number 670
0.818315	0.542516
0.762581	0.574784
0.782384	0.518322
0.818315	0.542516


# polygon number 671
0.779117	0.619153
0.767171	0.67313
0.723097	0.646714
0.779117	0.619153


# polygon number 672
0.824237	0.598402
0.818315	0.542516
0.875469	0.564913
0.824237	0.598402


# polygon number 673
0.818315	0.542516
0.782384	0.518322
0.821959	0.505289
0.818315	0.542516


# polygon number 674
0.876537	0.61306
0.836931	0.65903
0.824237	0.598402
0.876537	0.61306


# polygon number 675
0.818315	0.542516
0.824237	0.598402
0.762581	0.574784
0.818315	0.542516


# polygon number 676
0.86525	0.52109
0.818315	0.542516
0.821959	0.505289
0.86525	0.52109


# polygon number 677
0.779117	0.619153
0.824237	0.598402
0.836931	0.65903
0.779117	0.619153


# polygon number 678
0.730339	0.695681
0.765851	0.736587
0.734297	0.751919
0.730339	0.695681


# polygon number 679
0.730339	0.695681
0.767171	0.67313
0.765851	0.736587
0.730339	0.695681


# polygon number 680
0.765851	0.736587
0.767171	0.67313
0.813356	0.698613
0.765851	0.736587


# polygon number 681
0.786151	0.782396
0.734297	0.751919
0.765851	0.736587
0.786151	0.782396


# polygon number 682
0.836931	0.65903
0.875423	0.683922
0.813356	0.698613
0.836931	0.65903


# polygon number 683
0.876537	0.61306
0.875423	0.683922
0.836931	0.65903
0.876537	0.61306


# polygon number 684
0.880929	0.729363
0.813291	0.750594
0.813356	0.698613
0.880929	0.729363


# polygon number 685
0.813356	0.698613
0.813291	0.750594
0.765851	0.736587
0.813356	0.698613


# polygon number 686
0.813356	0.698613
0.875423	0.683922
0.880929	0.729363
0.813356	0.698613


# polygon number 687
0.836931	0.65903
0.813356	0.698613
0.767171	0.67313
0.836931	0.65903


# polygon number 688
0.767171	0.67313
0.779117	0.619153
0.836931	0.65903
0.767171	0.67313


# polygon number 689
0.813291	0.750594
0.786151	0.782396
0.765851	0.736587
0.813291	0.750594


# polygon number 690
0.875469	0.564913
0.818315	0.542516
0.86525	0.52109
0.875469	0.564913


# polygon number 691
0.733539	0.59013
0.762581	0.574784
0.779117	0.619153
0.733539	0.59013


# polygon number 692
0.875469	0.564913
0.919331	0.551859
0.929964	0.600786
0.875469	0.564913


# polygon number 693
0.875469	0.564913
0.86525	0.52109
0.919331	0.551859
0.875469	0.564913


# polygon number 694
0.929964	0.600786
0.919331	0.551859
0.975	0.556801
0.929964	0.600786


# polygon number 695
0.875469	0.564913
0.929964	0.600786
0.876537	0.61306
0.875469	0.564913


# polygon number 696
0.975	0.510881
0.975	0.556801
0.919331	0.551859
0.975	0.510881


# polygon number 697
0.975	0.556801
0.975	0.600329
0.929964	0.600786
0.975	0.556801


# polygon number 698
0.936903	0.491535
0.919331	0.551859
0.86525	0.52109
0.936903	0.491535


# polygon number 699
0.929964	0.600786
0.975	0.600329
0.975	0.649667
0.929964	0.600786


# polygon number 700
0.927768	0.701218
0.875423	0.683922
0.914936	0.654176
0.927768	0.701218


# polygon number 701
0.876537	0.61306
0.929964	0.600786
0.914936	0.654176
0.876537	0.61306


# polygon number 702
0.875423	0.683922
0.927768	0.701218
0.880929	0.729363
0.875423	0.683922


# polygon number 703
0.914936	0.654176
0.875423	0.683922
0.876537	0.61306
0.914936	0.654176


# polygon number 704
0.927768	0.701218
0.975	0.649667
0.975	0.703753
0.927768	0.701218


# polygon number 705
0.975	0.649667
0.927768	0.701218
0.914936	0.654176
0.975	0.649667


# polygon number 706
0.924878	0.754199
0.975	0.703753
0.975	0.754925
0.924878	0.754199


# polygon number 707
0.975	0.703753
0.924878	0.754199
0.927768	0.701218
0.975	0.703753


# polygon number 708
0.927768	0.701218
0.924878	0.754199
0.880929	0.729363
0.927768	0.701218


# polygon number 709
0.929964	0.600786
0.975	0.649667
0.914936	0.654176
0.929964	0.600786


# polygon number 710
0.813291	0.750594
0.880929	0.729363
0.86307	0.779962
0.813291	0.750594


# polygon number 711
0.875469	0.564913
0.876537	0.61306
0.824237	0.598402
0.875469	0.564913


# polygon number 712
0.782384	0.518322
0.725443	0.541502
0.725658	0.490596
0.782384	0.518322


# polygon number 713
0.924878	0.754199
0.86307	0.779962
0.880929	0.729363
0.924878	0.754199


# polygon number 714
0.820739	0.858072
0.771187	0.864095
0.77765	0.816779
0.820739	0.858072


# polygon number 715
0.771187	0.864095
0.722227	0.854995
0.77765	0.816779
0.771187	0.864095


# polygon number 716
0.77765	0.816779
0.733415	0.806456
0.786151	0.782396
0.77765	0.816779


# polygon number 717
0.82729	0.806329
0.77765	0.816779
0.786151	0.782396
0.82729	0.806329


# polygon number 718
0.879275	0.8173
0.864157	0.871147
0.820739	0.858072
0.879275	0.8173


# polygon number 719
0.82729	0.806329
0.820739	0.858072
0.77765	0.816779
0.82729	0.806329


# polygon number 720
0.82729	0.806329
0.786151	0.782396
0.813291	0.750594
0.82729	0.806329


# polygon number 721
0.82729	0.806329
0.879275	0.8173
0.820739	0.858072
0.82729	0.806329


# polygon number 722
0.86307	0.779962
0.82729	0.806329
0.813291	0.750594
0.86307	0.779962


# polygon number 723
0.771187	0.864095
0.820739	0.858072
0.825913	0.893302
0.771187	0.864095


# polygon number 724
0.783146	0.975
0.823265	0.95
0.82259	1
0.783146	0.975


# polygon number 725
0.823265	0.95
0.783146	0.975
0.775241	0.919812
0.823265	0.95


# polygon number 726
0.783146	0.975
0.82259	1
0.725988	1
0.783146	0.975


# polygon number 727
0.783146	0.975
0.721552	0.95
0.775241	0.919812
0.783146	0.975


# polygon number 728
0.885528	0.916018
0.823265	0.95
0.825913	0.893302
0.885528	0.916018


# polygon number 729
0.825913	0.893302
0.775241	0.919812
0.771187	0.864095
0.825913	0.893302


# polygon number 730
0.823265	0.95
0.868041	0.975
0.82259	1
0.823265	0.95


# polygon number 731
0.885528	0.916018
0.868041	0.975
0.823265	0.95
0.885528	0.916018


# polygon number 732
0.885528	0.916018
0.825913	0.893302
0.864157	0.871147
0.885528	0.916018


# polygon number 733
0.825913	0.893302
0.823265	0.95
0.775241	0.919812
0.825913	0.893302


# polygon number 734
0.820739	0.858072
0.864157	0.871147
0.825913	0.893302
0.820739	0.858072


# polygon number 735
0.82259	1
0.868041	0.975
0.91379	1
0.82259	1


# polygon number 736
0.879275	0.8173
0.82729	0.806329
0.86307	0.779962
0.879275	0.8173


# polygon number 737
0.775241	0.919812
0.72764	0.910881
0.771187	0.864095
0.775241	0.919812


# polygon number 738
0.879275	0.8173
0.927222	0.80179
0.91628	0.848533
0.879275	0.8173


# polygon number 739
0.879275	0.8173
0.86307	0.779962
0.927222	0.80179
0.879275	0.8173


# polygon number 740
0.91628	0.848533
0.927222	0.80179
0.975	0.849671
0.91628	0.848533


# polygon number 741
0.930784	0.900057
0.864157	0.871147
0.91628	0.848533
0.930784	0.900057


# polygon number 742
0.975	0.797688
0.927222	0.80179
0.924878	0.754199
0.975	0.797688


# polygon number 743
0.975	0.797688
0.975	0.849671
0.927222	0.80179
0.975	0.797688


# polygon number 744
0.924878	0.754199
0.927222	0.80179
0.86307	0.779962
0.924878	0.754199


# polygon number 745
0.91628	0.848533
0.975	0.849671
0.930784	0.900057
0.91628	0.848533


# polygon number 746
0.913291	0.95
0.91379	1
0.868041	0.975
0.913291	0.95


# polygon number 747
0.913291	0.95
0.885528	0.916018
0.930784	0.900057
0.913291	0.95


# polygon number 748
0.91379	1
0.913291	0.95
0.975	0.95
0.91379	1


# polygon number 749
0.913291	0.95
0.868041	0.975
0.885528	0.916018
0.913291	0.95


# polygon number 750
0.930784	0.900057
0.975	0.899495
0.975	0.95
0.930784	0.900057


# polygon number 751
0.975	0.899495
0.930784	0.900057
0.975	0.849671
0.975	0.899495


# polygon number 752
0.975	1
0.91379	1
0.975	0.95
0.975	1


# polygon number 753
0.975	0.95
0.913291	0.95
0.930784	0.900057
0.975	0.95


# polygon number 754
0.864157	0.871147
0.930784	0.900057
0.885528	0.916018
0.864157	0.871147


# polygon number 755
0.91628	0.848533
0.864157	0.871147
0.879275	0.8173
0.91628	0.848533


# polygon number 756
0.975	0.797688
0.924878	0.754199
0.975	0.754925
0.975	0.797688


# polygon number 757
0.786151	0.782396
0.733415	0.806456
0.734297	0.751919
0.786151	0.782396


# polygon number 758
0.936903	0.491535
0.975	0.510881
0.919331	0.551859
0.936903	0.491535


# polygon number 759
0.530196	0.305174
0.469482	0.272196
0.516519	0.238052
0.530196	0.305174




==> rtri.dat <==
# polygon number 0
0	0
0.372242	0.372242
0	0.372242
0	0

# polygon number 1
0	0
0.372242	0
0.372242	0.372242
0	0

# polygon number 2
0.372242	0
0.744484	0.372242
0.372242	0.372242
0.372242	0

# polygon number 3
0.372242	0
0.744484	0
0.744484	0.372242
0.372242	0

# polygon number 4
0	0.372242
0.372242	0.744484
0	0.744484
0	0.372242

# polygon number 5
0	0.372242
0.372242	0.372242
0.372242	0.744484
0	0.372242

# polygon number 6
0.372242	0.372242
0.744484	0.744484
0.372242	0.744484
0.372242	0.372242

# polygon number 7
0.372242	0.372242
0.744484	0.372242
0.744484	0.744484
0.372242	0.372242



==> rtri.tikz <==
        \begin{tikzpicture}
        	\node at (0.55, 1.35) {$K_j$};
			\node at (1.45, 0.5) {$\widetilde{K_j}$};
            \draw [line width=0.5mm] (0,0) -- (0,2) -- (2, 2) -- (2,0) -- (0,0) -- (2,2);
            \draw (0,0) -- (-2,0) -- (0, 2);
            \draw (0,0) -- (0,-2) -- (2, 0);
            \draw (2,0) -- (4,2) -- (2, 2);
            \draw (0,2) -- (2,4) -- (2, 2);
        \end{tikzpicture}
